More ties than we thought

We extend the existing enumeration of neck tie-knots to include tie-knots with a textured front, tied with the narrow end of a tie. These tie-knots have gained popularity in recent years, based on reconstructions of a costume detail from The Matrix Reloaded, and are explicitly ruled out in the enumeration by Fink and Mao (2000). We show that the relaxed tie-knot description language that comprehensively describes these extended tie-knot classes is context free. It has a regular sub-language that covers all the knots that originally inspired the work. From the full language, we enumerate 266 682 distinct tie-knots that seem tie-able with a normal neck-tie. Out of these 266 682, we also enumerate 24 882 tie-knots that belong to the regular sub-language.

==> ties_maple.txt <==
# Grammar models for the various knot tying grammars used in
# Hirsch, Markström, Patterson, Sandberg, Vejdemo-Johansson
#

with(combstruct);

# The grammar describing the original Fink and Mao tie knots.
FinkMao := {
tie = Prod(L, iL),
iL = Union(Prod(R, iR), Prod(C, iC), Prod(R, C)),
iR = Union(Prod(L, iL), Prod(C, iC), Prod(L, C)),
iC = Union(Prod(L, iL), Prod(R, iR)),
L=Atom, R=Atom, C=Atom};

# The grammar describing all tie knots, using the R/L/C notation.
RLCtie := {
  iR = Union(Prod(L,R,iR), Prod(C,R,iR),
    Prod(L,C,iC), Prod(L, C, U, iC), Prod(L, C, U),
    Prod(C,L,iL), Prod(C, L, U, iL), Prod(C, L, U)),
  iL = Union(Prod(R,L,iL), Prod(C,L,iL),
    Prod(R,C,iC), Prod(R, C, U, iC), Prod(R, C, U),
    Prod(C,R,iR), Prod(C, R, U, iR), Prod(C, R, U)),
  iC = Union(Prod(L,C,iC), Prod(R,C,iC),
    Prod(L,R,iR), Prod(L, R, U, iR), Prod(L, R, U),
    Prod(R,L,iL), Prod(R, L, U, iL), Prod(R, L, U)),
  tie=Prod(L, Union(iL, Prod(R, iR), Prod(C, iC))),
  R=Atom, L=Atom, C=Atom, U=Epsilon
};

# The grammar describing R-final tie knots, using the R/L/C notation.
RLCtieR := {
  iR = Union(Prod(L,R,iR), Prod(C,R,iR),
    Prod(L,C,iC), Prod(L, C, U, iC), 
    Prod(C,L,iL), Prod(C, L, U, iL)), 
  iL = Union(Prod(R,L,iL), Prod(C,L,iL),
    Prod(R,C,iC), Prod(R, C, U, iC), 
    Prod(C,R,iR), Prod(C, R, U, iR), Prod(C, R, U)),
  iC = Union(Prod(L,C,iC), Prod(R,C,iC),
    Prod(L,R,iR), Prod(L, R, U, iR), Prod(L, R, U),
    Prod(R,L,iL), Prod(R, L, U, iL)), 
  tie=Prod(L, Union(iL, Prod(R, iR), Prod(C, iC))),
  R=Atom, L=Atom, C=Atom, U=Epsilon
};

# The grammar describing L-final tie knots, using the R/L/C notation.
RLCtieL := {
  iR = Union(Prod(L,R,iR), Prod(C,R,iR),
    Prod(L,C,iC), Prod(L, C, U, iC), 
    Prod(C,L,iL), Prod(C, L, U, iL), Prod(C, L, U)),
  iL = Union(Prod(R,L,iL), Prod(C,L,iL),
    Prod(R,C,iC), Prod(R, C, U, iC), 
    Prod(C,R,iR), Prod(C, R, U, iR)), 
  iC = Union(Prod(L,C,iC), Prod(R,C,iC),
    Prod(L,R,iR), Prod(L, R, U, iR), 
    Prod(R,L,iL), Prod(R, L, U, iL), Prod(R, L, U)),
  tie=Prod(L, Union(iL, Prod(R, iR), Prod(C, iC))),
  R=Atom, L=Atom, C=Atom, U=Epsilon
};

# The grammar describing C-final tie knots, using the R/L/C notation.
RLCtieC := {
  iR = Union(Prod(L,R,iR), Prod(C,R,iR),
    Prod(L,C,iC), Prod(L, C, U, iC), Prod(L, C, U),
    Prod(C,L,iL), Prod(C, L, U, iL)), 
  iL = Union(Prod(R,L,iL), Prod(C,L,iL),
    Prod(R,C,iC), Prod(R, C, U, iC), Prod(R, C, U),
    Prod(C,R,iR), Prod(C, R, U, iR)), 
  iC = Union(Prod(L,C,iC), Prod(R,C,iC),
    Prod(L,R,iR), Prod(L, R, U, iR), 
    Prod(R,L,iL), Prod(R, L, U, iL)), 
  tie=Prod(L, Union(iL, Prod(R, iR), Prod(C, iC))),
  R=Atom, L=Atom, C=Atom, U=Epsilon
};

# The grammar describing all windings, using the R/L/C notation.
RLCtienoU := {
  iR = Union(Prod(L,R,iR), Prod(C,R,iR),
    Prod(L,C,iC), Prod(L, C),
    Prod(C,L,iL), Prod(C, L)),
  iL = Union(Prod(R,L,iL), Prod(C,L,iL),
    Prod(R,C,iC), Prod(R, C),
    Prod(C,R,iR), Prod(C, R)),
  iC = Union(Prod(L,C,iC), Prod(R,C,iC),
    Prod(L,R,iR), Prod(L, R),
    Prod(R,L,iL), Prod(R, L)),
  tie=Prod(L, Union(iL, Prod(R, iR), Prod(C, iC))),
  R=Atom, L=Atom, C=Atom, U=Epsilon
};

# The grammar describing R-final windings, using the R/L/C notation.
RLCtieRnoU := {
  iR = Union(Prod(L,R,iR), Prod(C,R,iR),
    Prod(L,C,iC), 
    Prod(C,L,iL)), 
  iL = Union(Prod(R,L,iL), Prod(C,L,iL),
    Prod(R,C,iC), 
    Prod(C,R,iR), Prod(C, R)),
  iC = Union(Prod(L,C,iC), Prod(R,C,iC),
    Prod(L,R,iR), Prod(L, R),
    Prod(R,L,iL)), 
  tie=Prod(L, Union(iL, Prod(R, iR), Prod(C, iC))),
  R=Atom, L=Atom, C=Atom, U=Epsilon
};

# The grammar describing L-final windings, using the R/L/C notation.
RLCtieLnoU := {
  iR = Union(Prod(L,R,iR), Prod(C,R,iR),
    Prod(L,C,iC), 
    Prod(C,L,iL), Prod(C, L)),
  iL = Union(Prod(R,L,iL), Prod(C,L,iL),
    Prod(R,C,iC), 
    Prod(C,R,iR)), 
  iC = Union(Prod(L,C,iC), Prod(R,C,iC),
    Prod(L,R,iR), 
    Prod(R,L,iL), Prod(R, L)),
  tie=Prod(L, Union(iL, Prod(R, iR), Prod(C, iC))),
  R=Atom, L=Atom, C=Atom, U=Epsilon
};

# The grammar describing C-final windings, using the R/L/C notation.
RLCtieCnoU := {
  iR = Union(Prod(L,R,iR), Prod(C,R,iR),
    Prod(L,C,iC), Prod(L, C),
    Prod(C,L,iL)), 
  iL = Union(Prod(R,L,iL), Prod(C,L,iL),
    Prod(R,C,iC), Prod(R, C),
    Prod(C,R,iR)), 
  iC = Union(Prod(L,C,iC), Prod(R,C,iC),
    Prod(L,R,iR), 
    Prod(R,L,iL)), 
  tie=Prod(L, Union(iL, Prod(R, iR), Prod(C, iC))),
  R=Atom, L=Atom, C=Atom, U=Epsilon
};


# The grammar describing all knots, using the TW notation.
TWtie := {
prefix = Union(T, W, Epsilon),
tuck = Union(Prod(T, T, U), Prod(W, W, U)),
pair = Union(Prod(T, T), Prod(T, W), Prod(W, T), Prod(W, W)),
tie = Prod(prefix, Sequence(Union(tuck, pair)), tuck),
T=Atom, W=Atom, U=Epsilon
};

# The grammar describing all knots, including back-tucked knots,
# using the TW notation.
TWtieBack := {
iT = Union(Prod(T,iT), Prod(T,U,iT), Prod(T,U), Prod(W,iW)),
iW = Union(Prod(W,iW), Prod(W,U,iW), Prod(W,U), Prod(T,iT)),
tie = Union(Prod(T,iT),Prod(W,iW)),
T=Atom, W=Atom, U=Epsilon
};


# The grammar describing tie knots of all tuck depths
# We use II to denote the symbol '
TWrecursive := {
  tie = Prod(prefix, Sequence(Union(tuck,pair)), tuck),
  prefix = Union(T, W, Epsilon),
  pair = Prod(Union(T, W), Union(T, W)),
  tuck = Union(ttuck2, wtuck2),
  ttuck2 = Union(Prod(T, T, w0, U),
                 Prod(T, W, w1, U)),
  wtuck2 = Union(Prod(W, W, w0, U),
                 Prod(W, T, w2, U)),
  w0 = Union(Prod(W, W, w1, U), Prod(W, T, w0, U),
             Prod(T, W, w0, U), Prod(T, T, w2, U),
             Prod(ttuck2, II, w2, U), Prod(wtuck2, II, w1, U), 
             Epsilon),
  w1 = Union(Prod(W, W, w2, U), Prod(W, T, w1, U),
             Prod(T, W, w1, U), Prod(T, T, w0, U),
             Prod(ttuck2, II, w0, U), Prod(wtuck2, II, w2, U)),
  w2 = Union(Prod(W, W, w0, U), Prod(W, T, w2, U),
             Prod(T, W, w2, U), Prod(T, T, w1, U),
             Prod(ttuck2, II, w1, U), Prod(wtuck2, II, w0, U)),
  T=Atom, W=Atom, U=Epsilon, II=Epsilon
};



==> tiestable.txt <==
CLASSICAL KNOTS
===============

1	WWU   
2	WTTU   
3	WTWWU   
4	TTTTU   
5	TWWWU   
6	WTWTTU   
7	WWWWWU   
8	WWTTTU   
9	TTTWWU   
10	TWWTTU   
11	WTWTWWU   
12	WTTTTTU   
13	WWWWTTU   
14	WTTWWWU   
15	WWTTWWU   
16	TTTWTTU   
17	TWWTWWU   
18	TTWWWWU   
19	TTWTTTU   
20	TWTTTTU   
21	TWTWWWU   
22	WTWTWTTU   
23	WTTTTWWU   
24	WTWWWWWU   
25	WWWWTWWU   
26	WTWWTTTU   
27	WWTTWTTU   
28	TTTWTWWU   
29	WTTWWTTU   
30	TWWTWTTU   
31	TTTTTTTU   
32	TWWWWWWU   
33	TTTTWWWU   
34	WWWTTTTU   
35	TWWWTTTU   
36	WWTWWWWU   
37	WWWTWWWU   
38	TTWWWTTU   
39	WWTWTTTU   
40	TWTTTWWU   
41	TTWTTWWU   
42	TWTWWTTU   
43	WTWTWTWWU   
44	WTWWWWTTU   
45	WTTTTWTTU   
46	WTWTTTTTU   
47	WWWWTWTTU   
48	WTWWTTWWU   
49	WTTWWTWWU   
50	WTWTTWWWU   
51	WWTTWTWWU   
52	TTTWTWTTU   
53	TWWTWTWWU   
54	WWWWWWWWU   
55	WWTTTTTTU   
56	WWWWWTTTU   
57	TTTWWWWWU   
58	TTTTTTWWU   
59	WWTTTWWWU   
60	TTTWWTTTU   
61	WTTTWWWWU   
62	WWWTTTWWU   
63	WTTTWTTTU   
64	WWTWWWTTU   
65	TWWWTTWWU   
66	TTWWWTWWU   
67	TTWTTWTTU   
68	TWWTTTTTU   
69	TWWWWWTTU   
70	TTTTWWTTU   
71	TWWTTWWWU   
72	WTTWTTTTU   
73	WWWTWWTTU   
74	WTTWTWWWU   
75	WWTWTTWWU   
76	TWTTTWTTU   
77	TWTWWTWWU   
78	TTWWTTTTU   
79	TWTTWWWWU   
80	TTWTWWWWU   
81	TTWWTWWWU   
82	TWTTWTTTU   
83	TTWTWTTTU   
84	TWTWTTTTU   
85	TWTWTWWWU   

NOVEL KNOTS
===========

The knots that started this project were the Eldredge and the Trinity. Our transcriptions of these ties are:

Eldredge  TTTWWTTUTTWWU
Trinity	  TWWWTTTUTTU

Note that these show up in the enumerations below as L-373 (uuUu) and L-110 (uU).

In the next several pages of this appendix, we shall list enumerations for up to 12 winding moves -- including the Eldredge and the Trinity in our enumeration. Throughout, we write u for a potential tuck site, where a single depth tuck is allowed, and U for the final tuck that keeps the tie knot in place. We split the enumeration based on where the final tuck takes place: from L, from R or from C.

We write the TWU strings with a lowercase u for any additionally feasible front tuck site.

LEFT TUCKS
==========

L-1	TTTU 
L-2	WWWU 
L-3	TTuWWU 
L-4	WWuTTU 
L-5	TWTTTU 
L-6	TTWTTU 
L-7	WTTuTTU 
L-8	TWWuWWU 
L-9	WWTWWU 
L-10	WTWWWU 
L-11	TTuTTuTTU 
L-12	TTuWTWWU 
L-13	TTuTWWWU 
L-14	WTTTuWWU 
L-15	WTWWuTTU 
L-16	TWTTuWWU 
L-17	TWWWuTTU 
L-18	WWuWTTTU 
L-19	WWuTWTTU 
L-20	WWuWWuWWU 
L-21	TTTuTTuWWU 
L-22	TTTuWWuTTU 
L-23	TWTWTTTU 
L-24	TWTTWTTU 
L-25	TTWWTTTU 
L-26	TTWTWTTU 
L-27	TWWuTTuTTU 
L-28	WTTuWTTTU 
L-29	WTTuTWTTU 
L-30	WWTTTuTTU 
L-31	WTWTTuTTU 
L-32	TWTWWuWWU 
L-33	TTWWWuWWU 
L-34	TWWuWTWWU 
L-35	TWWuTWWWU 
L-36	WTTuWWuWWU 
L-37	WWTWTWWU 
L-38	WWTTWWWU 
L-39	WTWWTWWU 
L-40	WTWTWWWU 
L-41	WWWuTTuWWU 
L-42	WWWuWWuTTU 
L-43	TTuTTuWTTTU 
L-44	TTuTTuTWTTU 
L-45	TTuWTTTuTTU 
L-46	TTuTWTTuTTU 
L-47	WTTTuTTuTTU 
L-48	TWTTuTTuTTU 
L-49	TTuTTuWWuWWU 
L-50	TTuWTWTWWU 
L-51	TTuWTTWWWU 
L-52	TTuTWWTWWU 
L-53	TTuTWTWWWU 
L-54	TTuWWuTTuWWU 
L-55	TTuWWuWWuTTU 
L-56	WTTTuWTWWU 
L-57	WTTTuTWWWU 
L-58	WTWTTTuWWU 
L-59	WTWTWWuTTU 
L-60	WTTWTTuWWU 
L-61	WTTWWWuTTU 
L-62	WTWWuWTTTU 
L-63	WTWWuTWTTU 
L-64	TWTTuWTWWU 
L-65	TWTTuTWWWU 
L-66	TWWTTTuWWU 
L-67	TWWTWWuTTU 
L-68	TWTWTTuWWU 
L-69	TWTWWWuTTU 
L-70	TWWWuWTTTU 
L-71	TWWWuTWTTU 
L-72	WWuTTuTTuWWU 
L-73	WWuTTuWWuTTU 
L-74	WWuWTWTTTU 
L-75	WWuWTTWTTU 
L-76	WWuTWWTTTU 
L-77	WWuTWTWTTU 
L-78	WWuWWuTTuTTU 
L-79	WTWWuWWuWWU 
L-80	TWWWuWWuWWU 
L-81	WWuWTWWuWWU 
L-82	WWuTWWWuWWU 
L-83	WWuWWuWTWWU 
L-84	WWuWWuTWWWU 
L-85	TTTuTTuTTuTTU 
L-86	TTTuTTuWTWWU 
L-87	TTTuTTuTWWWU 
L-88	TTTuWTTTuWWU 
L-89	TTTuWTWWuTTU 
L-90	TTTuTWTTuWWU 
L-91	TTTuTWWWuTTU 
L-92	TTTuWWuWTTTU 
L-93	TTTuWWuTWTTU 
L-94	TWTTTuTTuWWU 
L-95	TWTTTuWWuTTU 
L-96	TWTWTWTTTU 
L-97	TWTWTTWTTU 
L-98	TWTTWWTTTU 
L-99	TWTTWTWTTU 
L-100	TWTWWuTTuTTU 
L-101	TTWTTuTTuWWU 
L-102	TTWTTuWWuTTU 
L-103	TTWWTWTTTU 
L-104	TTWWTTWTTU 
L-105	TTWTWWTTTU 
L-106	TTWTWTWTTU 
L-107	TTWWWuTTuTTU 
L-108	TWWuTTuWTTTU 
L-109	TWWuTTuTWTTU 
L-110	TWWuWTTTuTTU 
L-111	TWWuTWTTuTTU 
L-112	WTTuTTuTTuWWU 
L-113	WTTuTTuWWuTTU 
L-114	WTTuWTWTTTU 
L-115	WTTuWTTWTTU 
L-116	WTTuTWWTTTU 
L-117	WTTuTWTWTTU 
L-118	WTTuWWuTTuTTU 
L-119	WWTTTuWTTTU 
L-120	WWTTTuTWTTU 
L-121	WWTWTTTuTTU 
L-122	WWTTWTTuTTU 
L-123	WTWTTuWTTTU 
L-124	WTWTTuTWTTU 
L-125	WTWWTTTuTTU 
L-126	WTWTWTTuTTU 
L-127	WWWuTTuTTuTTU 
L-128	TTTuWWuWWuWWU 
L-129	TWTWTWWuWWU 
L-130	TWTTWWWuWWU 
L-131	TWTWWuWTWWU 
L-132	TWTWWuTWWWU 
L-133	TTWWTWWuWWU 
L-134	TTWTWWWuWWU 
L-135	TTWWWuWTWWU 
L-136	TTWWWuTWWWU 
L-137	TWWuTTuWWuWWU 
L-138	TWWuWTWTWWU 
L-139	TWWuWTTWWWU 
L-140	TWWuTWWTWWU 
L-141	TWWuTWTWWWU 
L-142	TWWuWWuTTuWWU 
L-143	TWWuWWuWWuTTU 
L-144	WTTuWTWWuWWU 
L-145	WTTuTWWWuWWU 
L-146	WTTuWWuWTWWU 
L-147	WTTuWWuTWWWU 
L-148	WWTTTuWWuWWU 
L-149	WWTWTWTWWU 
L-150	WWTWTTWWWU 
L-151	WWTTWWTWWU 
L-152	WWTTWTWWWU 
L-153	WWTWWuTTuWWU 
L-154	WWTWWuWWuTTU 
L-155	WTWTTuWWuWWU 
L-156	WTWWTWTWWU 
L-157	WTWWTTWWWU 
L-158	WTWTWWTWWU 
L-159	WTWTWTWWWU 
L-160	WTWWWuTTuWWU 
L-161	WTWWWuWWuTTU 
L-162	WWWuTTuWTWWU 
L-163	WWWuTTuTWWWU 
L-164	WWWuWTTTuWWU 
L-165	WWWuWTWWuTTU 
L-166	WWWuTWTTuWWU 
L-167	WWWuTWWWuTTU 
L-168	WWWuWWuWTTTU 
L-169	WWWuWWuTWTTU 
L-170	WWWuWWuWWuWWU 
L-171	TTuTTuTTuTTuWWU 
L-172	TTuTTuTTuWWuTTU 
L-173	TTuTTuWTWTTTU 
L-174	TTuTTuWTTWTTU 
L-175	TTuTTuTWWTTTU 
L-176	TTuTTuTWTWTTU 
L-177	TTuTTuWWuTTuTTU 
L-178	TTuWTTTuWTTTU 
L-179	TTuWTTTuTWTTU 
L-180	TTuWTWTTTuTTU 
L-181	TTuWTTWTTuTTU 
L-182	TTuTWTTuWTTTU 
L-183	TTuTWTTuTWTTU 
L-184	TTuTWWTTTuTTU 
L-185	TTuTWTWTTuTTU 
L-186	TTuWWuTTuTTuTTU 
L-187	WTTTuTTuWTTTU 
L-188	WTTTuTTuTWTTU 
L-189	WTTTuWTTTuTTU 
L-190	WTTTuTWTTuTTU 
L-191	WTWTTTuTTuTTU 
L-192	WTTWTTuTTuTTU 
L-193	TWTTuTTuWTTTU 
L-194	TWTTuTTuTWTTU 
L-195	TWTTuWTTTuTTU 
L-196	TWTTuTWTTuTTU 
L-197	TWWTTTuTTuTTU 
L-198	TWTWTTuTTuTTU 
L-199	WWuTTuTTuTTuTTU 
L-200	TTuTTuWTWWuWWU 
L-201	TTuTTuTWWWuWWU 
L-202	TTuTTuWWuWTWWU 
L-203	TTuTTuWWuTWWWU 
L-204	TTuWTTTuWWuWWU 
L-205	TTuWTWTWTWWU 
L-206	TTuWTWTTWWWU 
L-207	TTuWTTWWTWWU 
L-208	TTuWTTWTWWWU 
L-209	TTuWTWWuTTuWWU 
L-210	TTuWTWWuWWuTTU 
L-211	TTuTWTTuWWuWWU 
L-212	TTuTWWTWTWWU 
L-213	TTuTWWTTWWWU 
L-214	TTuTWTWWTWWU 
L-215	TTuTWTWTWWWU 
L-216	TTuTWWWuTTuWWU 
L-217	TTuTWWWuWWuTTU 
L-218	TTuWWuTTuWTWWU 
L-219	TTuWWuTTuTWWWU 
L-220	TTuWWuWTTTuWWU 
L-221	TTuWWuWTWWuTTU 
L-222	TTuWWuTWTTuWWU 
L-223	TTuWWuTWWWuTTU 
L-224	TTuWWuWWuWTTTU 
L-225	TTuWWuWWuTWTTU 
L-226	WTTTuTTuWWuWWU 
L-227	WTTTuWTWTWWU 
L-228	WTTTuWTTWWWU 
L-229	WTTTuTWWTWWU 
L-230	WTTTuTWTWWWU 
L-231	WTTTuWWuTTuWWU 
L-232	WTTTuWWuWWuTTU 
L-233	WTWTTTuWTWWU 
L-234	WTWTTTuTWWWU 
L-235	WTWTWTTTuWWU 
L-236	WTWTWTWWuTTU 
L-237	WTWTTWTTuWWU 
L-238	WTWTTWWWuTTU 
L-239	WTWTWWuWTTTU 
L-240	WTWTWWuTWTTU 
L-241	WTTWTTuWTWWU 
L-242	WTTWTTuTWWWU 
L-243	WTTWWTTTuWWU 
L-244	WTTWWTWWuTTU 
L-245	WTTWTWTTuWWU 
L-246	WTTWTWWWuTTU 
L-247	WTTWWWuWTTTU 
L-248	WTTWWWuTWTTU 
L-249	WTWWuTTuTTuWWU 
L-250	WTWWuTTuWWuTTU 
L-251	WTWWuWTWTTTU 
L-252	WTWWuWTTWTTU 
L-253	WTWWuTWWTTTU 
L-254	WTWWuTWTWTTU 
L-255	WTWWuWWuTTuTTU 
L-256	TWTTuTTuWWuWWU 
L-257	TWTTuWTWTWWU 
L-258	TWTTuWTTWWWU 
L-259	TWTTuTWWTWWU 
L-260	TWTTuTWTWWWU 
L-261	TWTTuWWuTTuWWU 
L-262	TWTTuWWuWWuTTU 
L-263	TWWTTTuWTWWU 
L-264	TWWTTTuTWWWU 
L-265	TWWTWTTTuWWU 
L-266	TWWTWTWWuTTU 
L-267	TWWTTWTTuWWU 
L-268	TWWTTWWWuTTU 
L-269	TWWTWWuWTTTU 
L-270	TWWTWWuTWTTU 
L-271	TWTWTTuWTWWU 
L-272	TWTWTTuTWWWU 
L-273	TWTWWTTTuWWU 
L-274	TWTWWTWWuTTU 
L-275	TWTWTWTTuWWU 
L-276	TWTWTWWWuTTU 
L-277	TWTWWWuWTTTU 
L-278	TWTWWWuTWTTU 
L-279	TWWWuTTuTTuWWU 
L-280	TWWWuTTuWWuTTU 
L-281	TWWWuWTWTTTU 
L-282	TWWWuWTTWTTU 
L-283	TWWWuTWWTTTU 
L-284	TWWWuTWTWTTU 
L-285	TWWWuWWuTTuTTU 
L-286	WWuTTuTTuWTWWU 
L-287	WWuTTuTTuTWWWU 
L-288	WWuTTuWTTTuWWU 
L-289	WWuTTuWTWWuTTU 
L-290	WWuTTuTWTTuWWU 
L-291	WWuTTuTWWWuTTU 
L-292	WWuTTuWWuWTTTU 
L-293	WWuTTuWWuTWTTU 
L-294	WWuWTTTuTTuWWU 
L-295	WWuWTTTuWWuTTU 
L-296	WWuWTWTWTTTU 
L-297	WWuWTWTTWTTU 
L-298	WWuWTTWWTTTU 
L-299	WWuWTTWTWTTU 
L-300	WWuWTWWuTTuTTU 
L-301	WWuTWTTuTTuWWU 
L-302	WWuTWTTuWWuTTU 
L-303	WWuTWWTWTTTU 
L-304	WWuTWWTTWTTU 
L-305	WWuTWTWWTTTU 
L-306	WWuTWTWTWTTU 
L-307	WWuTWWWuTTuTTU 
L-308	WWuWWuTTuWTTTU 
L-309	WWuWWuTTuTWTTU 
L-310	WWuWWuWTTTuTTU 
L-311	WWuWWuTWTTuTTU 
L-312	TTuWWuWWuWWuWWU 
L-313	WTWTWWuWWuWWU 
L-314	WTTWWWuWWuWWU 
L-315	WTWWuWTWWuWWU 
L-316	WTWWuTWWWuWWU 
L-317	WTWWuWWuWTWWU 
L-318	WTWWuWWuTWWWU 
L-319	TWWTWWuWWuWWU 
L-320	TWTWWWuWWuWWU 
L-321	TWWWuWTWWuWWU 
L-322	TWWWuTWWWuWWU 
L-323	TWWWuWWuWTWWU 
L-324	TWWWuWWuTWWWU 
L-325	WWuTTuWWuWWuWWU 
L-326	WWuWTWTWWuWWU 
L-327	WWuWTTWWWuWWU 
L-328	WWuWTWWuWTWWU 
L-329	WWuWTWWuTWWWU 
L-330	WWuTWWTWWuWWU 
L-331	WWuTWTWWWuWWU 
L-332	WWuTWWWuWTWWU 
L-333	WWuTWWWuTWWWU 
L-334	WWuWWuTTuWWuWWU 
L-335	WWuWWuWTWTWWU 
L-336	WWuWWuWTTWWWU 
L-337	WWuWWuTWWTWWU 
L-338	WWuWWuTWTWWWU 
L-339	WWuWWuWWuTTuWWU 
L-340	WWuWWuWWuWWuTTU 
L-341	TTTuTTuTTuWTTTU 
L-342	TTTuTTuTTuTWTTU 
L-343	TTTuTTuWTTTuTTU 
L-344	TTTuTTuTWTTuTTU 
L-345	TTTuWTTTuTTuTTU 
L-346	TTTuTWTTuTTuTTU 
L-347	TWTTTuTTuTTuTTU 
L-348	TTWTTuTTuTTuTTU 
L-349	WTTuTTuTTuTTuTTU 
L-350	TTTuTTuTTuWWuWWU 
L-351	TTTuTTuWTWTWWU 
L-352	TTTuTTuWTTWWWU 
L-353	TTTuTTuTWWTWWU 
L-354	TTTuTTuTWTWWWU 
L-355	TTTuTTuWWuTTuWWU 
L-356	TTTuTTuWWuWWuTTU 
L-357	TTTuWTTTuWTWWU 
L-358	TTTuWTTTuTWWWU 
L-359	TTTuWTWTTTuWWU 
L-360	TTTuWTWTWWuTTU 
L-361	TTTuWTTWTTuWWU 
L-362	TTTuWTTWWWuTTU 
L-363	TTTuWTWWuWTTTU 
L-364	TTTuWTWWuTWTTU 
L-365	TTTuTWTTuWTWWU 
L-366	TTTuTWTTuTWWWU 
L-367	TTTuTWWTTTuWWU 
L-368	TTTuTWWTWWuTTU 
L-369	TTTuTWTWTTuWWU 
L-370	TTTuTWTWWWuTTU 
L-371	TTTuTWWWuWTTTU 
L-372	TTTuTWWWuTWTTU 
L-373	TTTuWWuTTuTTuWWU 
L-374	TTTuWWuTTuWWuTTU 
L-375	TTTuWWuWTWTTTU 
L-376	TTTuWWuWTTWTTU 
L-377	TTTuWWuTWWTTTU 
L-378	TTTuWWuTWTWTTU 
L-379	TTTuWWuWWuTTuTTU 
L-380	TWTTTuTTuWTWWU 
L-381	TWTTTuTTuTWWWU 
L-382	TWTTTuWTTTuWWU 
L-383	TWTTTuWTWWuTTU 
L-384	TWTTTuTWTTuWWU 
L-385	TWTTTuTWWWuTTU 
L-386	TWTTTuWWuWTTTU 
L-387	TWTTTuWWuTWTTU 
L-388	TWTWTTTuTTuWWU 
L-389	TWTWTTTuWWuTTU 
L-390	TWTWTWTWTTTU 
L-391	TWTWTWTTWTTU 
L-392	TWTWTTWWTTTU 
L-393	TWTWTTWTWTTU 
L-394	TWTWTWWuTTuTTU 
L-395	TWTTWTTuTTuWWU 
L-396	TWTTWTTuWWuTTU 
L-397	TWTTWWTWTTTU 
L-398	TWTTWWTTWTTU 
L-399	TWTTWTWWTTTU 
L-400	TWTTWTWTWTTU 
L-401	TWTTWWWuTTuTTU 
L-402	TWTWWuTTuWTTTU 
L-403	TWTWWuTTuTWTTU 
L-404	TWTWWuWTTTuTTU 
L-405	TWTWWuTWTTuTTU 
L-406	TTWTTuTTuWTWWU 
L-407	TTWTTuTTuTWWWU 
L-408	TTWTTuWTTTuWWU 
L-409	TTWTTuWTWWuTTU 
L-410	TTWTTuTWTTuWWU 
L-411	TTWTTuTWWWuTTU 
L-412	TTWTTuWWuWTTTU 
L-413	TTWTTuWWuTWTTU 
L-414	TTWWTTTuTTuWWU 
L-415	TTWWTTTuWWuTTU 
L-416	TTWWTWTWTTTU 
L-417	TTWWTWTTWTTU 
L-418	TTWWTTWWTTTU 
L-419	TTWWTTWTWTTU 
L-420	TTWWTWWuTTuTTU 
L-421	TTWTWTTuTTuWWU 
L-422	TTWTWTTuWWuTTU 
L-423	TTWTWWTWTTTU 
L-424	TTWTWWTTWTTU 
L-425	TTWTWTWWTTTU 
L-426	TTWTWTWTWTTU 
L-427	TTWTWWWuTTuTTU 
L-428	TTWWWuTTuWTTTU 
L-429	TTWWWuTTuTWTTU 
L-430	TTWWWuWTTTuTTU 
L-431	TTWWWuTWTTuTTU 
L-432	TWWuTTuTTuTTuWWU 
L-433	TWWuTTuTTuWWuTTU 
L-434	TWWuTTuWTWTTTU 
L-435	TWWuTTuWTTWTTU 
L-436	TWWuTTuTWWTTTU 
L-437	TWWuTTuTWTWTTU 
L-438	TWWuTTuWWuTTuTTU 
L-439	TWWuWTTTuWTTTU 
L-440	TWWuWTTTuTWTTU 
L-441	TWWuWTWTTTuTTU 
L-442	TWWuWTTWTTuTTU 
L-443	TWWuTWTTuWTTTU 
L-444	TWWuTWTTuTWTTU 
L-445	TWWuTWWTTTuTTU 
L-446	TWWuTWTWTTuTTU 
L-447	TWWuWWuTTuTTuTTU 
L-448	WTTuTTuTTuWTWWU 
L-449	WTTuTTuTTuTWWWU 
L-450	WTTuTTuWTTTuWWU 
L-451	WTTuTTuWTWWuTTU 
L-452	WTTuTTuTWTTuWWU 
L-453	WTTuTTuTWWWuTTU 
L-454	WTTuTTuWWuWTTTU 
L-455	WTTuTTuWWuTWTTU 
L-456	WTTuWTTTuTTuWWU 
L-457	WTTuWTTTuWWuTTU 
L-458	WTTuWTWTWTTTU 
L-459	WTTuWTWTTWTTU 
L-460	WTTuWTTWWTTTU 
L-461	WTTuWTTWTWTTU 
L-462	WTTuWTWWuTTuTTU 
L-463	WTTuTWTTuTTuWWU 
L-464	WTTuTWTTuWWuTTU 
L-465	WTTuTWWTWTTTU 
L-466	WTTuTWWTTWTTU 
L-467	WTTuTWTWWTTTU 
L-468	WTTuTWTWTWTTU 
L-469	WTTuTWWWuTTuTTU 
L-470	WTTuWWuTTuWTTTU 
L-471	WTTuWWuTTuTWTTU 
L-472	WTTuWWuWTTTuTTU 
L-473	WTTuWWuTWTTuTTU 
L-474	WWTTTuTTuTTuWWU 
L-475	WWTTTuTTuWWuTTU 
L-476	WWTTTuWTWTTTU 
L-477	WWTTTuWTTWTTU 
L-478	WWTTTuTWWTTTU 
L-479	WWTTTuTWTWTTU 
L-480	WWTTTuWWuTTuTTU 
L-481	WWTWTTTuWTTTU 
L-482	WWTWTTTuTWTTU 
L-483	WWTWTWTTTuTTU 
L-484	WWTWTTWTTuTTU 
L-485	WWTTWTTuWTTTU 
L-486	WWTTWTTuTWTTU 
L-487	WWTTWWTTTuTTU 
L-488	WWTTWTWTTuTTU 
L-489	WWTWWuTTuTTuTTU 
L-490	WTWTTuTTuTTuWWU 
L-491	WTWTTuTTuWWuTTU 
L-492	WTWTTuWTWTTTU 
L-493	WTWTTuWTTWTTU 
L-494	WTWTTuTWWTTTU 
L-495	WTWTTuTWTWTTU 
L-496	WTWTTuWWuTTuTTU 
L-497	WTWWTTTuWTTTU 
L-498	WTWWTTTuTWTTU 
L-499	WTWWTWTTTuTTU 
L-500	WTWWTTWTTuTTU 
L-501	WTWTWTTuWTTTU 
L-502	WTWTWTTuTWTTU 
L-503	WTWTWWTTTuTTU 
L-504	WTWTWTWTTuTTU 
L-505	WTWWWuTTuTTuTTU 
L-506	WWWuTTuTTuWTTTU 
L-507	WWWuTTuTTuTWTTU 
L-508	WWWuTTuWTTTuTTU 
L-509	WWWuTTuTWTTuTTU 
L-510	WWWuWTTTuTTuTTU 
L-511	WWWuTWTTuTTuTTU 
L-512	TTTuWTWWuWWuWWU 
L-513	TTTuTWWWuWWuWWU 
L-514	TTTuWWuWTWWuWWU 
L-515	TTTuWWuTWWWuWWU 
L-516	TTTuWWuWWuWTWWU 
L-517	TTTuWWuWWuTWWWU 
L-518	TWTTTuWWuWWuWWU 
L-519	TWTWTWTWWuWWU 
L-520	TWTWTTWWWuWWU 
L-521	TWTWTWWuWTWWU 
L-522	TWTWTWWuTWWWU 
L-523	TWTTWWTWWuWWU 
L-524	TWTTWTWWWuWWU 
L-525	TWTTWWWuWTWWU 
L-526	TWTTWWWuTWWWU 
L-527	TWTWWuTTuWWuWWU 
L-528	TWTWWuWTWTWWU 
L-529	TWTWWuWTTWWWU 
L-530	TWTWWuTWWTWWU 
L-531	TWTWWuTWTWWWU 
L-532	TWTWWuWWuTTuWWU 
L-533	TWTWWuWWuWWuTTU 
L-534	TTWTTuWWuWWuWWU 
L-535	TTWWTWTWWuWWU 
L-536	TTWWTTWWWuWWU 
L-537	TTWWTWWuWTWWU 
L-538	TTWWTWWuTWWWU 
L-539	TTWTWWTWWuWWU 
L-540	TTWTWTWWWuWWU 
L-541	TTWTWWWuWTWWU 
L-542	TTWTWWWuTWWWU 
L-543	TTWWWuTTuWWuWWU 
L-544	TTWWWuWTWTWWU 
L-545	TTWWWuWTTWWWU 
L-546	TTWWWuTWWTWWU 
L-547	TTWWWuTWTWWWU 
L-548	TTWWWuWWuTTuWWU 
L-549	TTWWWuWWuWWuTTU 
L-550	TWWuTTuWTWWuWWU 
L-551	TWWuTTuTWWWuWWU 
L-552	TWWuTTuWWuWTWWU 
L-553	TWWuTTuWWuTWWWU 
L-554	TWWuWTTTuWWuWWU 
L-555	TWWuWTWTWTWWU 
L-556	TWWuWTWTTWWWU 
L-557	TWWuWTTWWTWWU 
L-558	TWWuWTTWTWWWU 
L-559	TWWuWTWWuTTuWWU 
L-560	TWWuWTWWuWWuTTU 
L-561	TWWuTWTTuWWuWWU 
L-562	TWWuTWWTWTWWU 
L-563	TWWuTWWTTWWWU 
L-564	TWWuTWTWWTWWU 
L-565	TWWuTWTWTWWWU 
L-566	TWWuTWWWuTTuWWU 
L-567	TWWuTWWWuWWuTTU 
L-568	TWWuWWuTTuWTWWU 
L-569	TWWuWWuTTuTWWWU 
L-570	TWWuWWuWTTTuWWU 
L-571	TWWuWWuWTWWuTTU 
L-572	TWWuWWuTWTTuWWU 
L-573	TWWuWWuTWWWuTTU 
L-574	TWWuWWuWWuWTTTU 
L-575	TWWuWWuWWuTWTTU 
L-576	WTTuTTuWWuWWuWWU 
L-577	WTTuWTWTWWuWWU 
L-578	WTTuWTTWWWuWWU 
L-579	WTTuWTWWuWTWWU 
L-580	WTTuWTWWuTWWWU 
L-581	WTTuTWWTWWuWWU 
L-582	WTTuTWTWWWuWWU 
L-583	WTTuTWWWuWTWWU 
L-584	WTTuTWWWuTWWWU 
L-585	WTTuWWuTTuWWuWWU 
L-586	WTTuWWuWTWTWWU 
L-587	WTTuWWuWTTWWWU 
L-588	WTTuWWuTWWTWWU 
L-589	WTTuWWuTWTWWWU 
L-590	WTTuWWuWWuTTuWWU 
L-591	WTTuWWuWWuWWuTTU 
L-592	WWTTTuWTWWuWWU 
L-593	WWTTTuTWWWuWWU 
L-594	WWTTTuWWuWTWWU 
L-595	WWTTTuWWuTWWWU 
L-596	WWTWTTTuWWuWWU 
L-597	WWTWTWTWTWWU 
L-598	WWTWTWTTWWWU 
L-599	WWTWTTWWTWWU 
L-600	WWTWTTWTWWWU 
L-601	WWTWTWWuTTuWWU 
L-602	WWTWTWWuWWuTTU 
L-603	WWTTWTTuWWuWWU 
L-604	WWTTWWTWTWWU 
L-605	WWTTWWTTWWWU 
L-606	WWTTWTWWTWWU 
L-607	WWTTWTWTWWWU 
L-608	WWTTWWWuTTuWWU 
L-609	WWTTWWWuWWuTTU 
L-610	WWTWWuTTuWTWWU 
L-611	WWTWWuTTuTWWWU 
L-612	WWTWWuWTTTuWWU 
L-613	WWTWWuWTWWuTTU 
L-614	WWTWWuTWTTuWWU 
L-615	WWTWWuTWWWuTTU 
L-616	WWTWWuWWuWTTTU 
L-617	WWTWWuWWuTWTTU 
L-618	WTWTTuWTWWuWWU 
L-619	WTWTTuTWWWuWWU 
L-620	WTWTTuWWuWTWWU 
L-621	WTWTTuWWuTWWWU 
L-622	WTWWTTTuWWuWWU 
L-623	WTWWTWTWTWWU 
L-624	WTWWTWTTWWWU 
L-625	WTWWTTWWTWWU 
L-626	WTWWTTWTWWWU 
L-627	WTWWTWWuTTuWWU 
L-628	WTWWTWWuWWuTTU 
L-629	WTWTWTTuWWuWWU 
L-630	WTWTWWTWTWWU 
L-631	WTWTWWTTWWWU 
L-632	WTWTWTWWTWWU 
L-633	WTWTWTWTWWWU 
L-634	WTWTWWWuTTuWWU 
L-635	WTWTWWWuWWuTTU 
L-636	WTWWWuTTuWTWWU 
L-637	WTWWWuTTuTWWWU 
L-638	WTWWWuWTTTuWWU 
L-639	WTWWWuWTWWuTTU 
L-640	WTWWWuTWTTuWWU 
L-641	WTWWWuTWWWuTTU 
L-642	WTWWWuWWuWTTTU 
L-643	WTWWWuWWuTWTTU 
L-644	WWWuTTuTTuWWuWWU 
L-645	WWWuTTuWTWTWWU 
L-646	WWWuTTuWTTWWWU 
L-647	WWWuTTuTWWTWWU 
L-648	WWWuTTuTWTWWWU 
L-649	WWWuTTuWWuTTuWWU 
L-650	WWWuTTuWWuWWuTTU 
L-651	WWWuWTTTuWTWWU 
L-652	WWWuWTTTuTWWWU 
L-653	WWWuWTWTTTuWWU 
L-654	WWWuWTWTWWuTTU 
L-655	WWWuWTTWTTuWWU 
L-656	WWWuWTTWWWuTTU 
L-657	WWWuWTWWuWTTTU 
L-658	WWWuWTWWuTWTTU 
L-659	WWWuTWTTuWTWWU 
L-660	WWWuTWTTuTWWWU 
L-661	WWWuTWWTTTuWWU 
L-662	WWWuTWWTWWuTTU 
L-663	WWWuTWTWTTuWWU 
L-664	WWWuTWTWWWuTTU 
L-665	WWWuTWWWuWTTTU 
L-666	WWWuTWWWuTWTTU 
L-667	WWWuWWuTTuTTuWWU 
L-668	WWWuWWuTTuWWuTTU 
L-669	WWWuWWuWTWTTTU 
L-670	WWWuWWuWTTWTTU 
L-671	WWWuWWuTWWTTTU 
L-672	WWWuWWuTWTWTTU 
L-673	WWWuWWuWWuTTuTTU 
L-674	TWWuWWuWWuWWuWWU 
L-675	WWTWWuWWuWWuWWU 
L-676	WTWWWuWWuWWuWWU 
L-677	WWWuWTWWuWWuWWU 
L-678	WWWuTWWWuWWuWWU 
L-679	WWWuWWuWTWWuWWU 
L-680	WWWuWWuTWWWuWWU 
L-681	WWWuWWuWWuWTWWU 
L-682	WWWuWWuWWuTWWWU 

RIGHT TUCKS
===========

R-1	TTU 
R-2	TWWU 
R-3	WTTTU 
R-4	TWTTU 
R-5	WWuWWU 
R-6	TTTuTTU 
R-7	TWTWWU 
R-8	TTWWWU 
R-9	WTTuWWU 
R-10	WWWuTTU 
R-11	TTuTTuWWU 
R-12	TTuWWuTTU 
R-13	WTWTTTU 
R-14	WTTWTTU 
R-15	TWWTTTU 
R-16	TWTWTTU 
R-17	WWuTTuTTU 
R-18	WTWWuWWU 
R-19	TWWWuWWU 
R-20	WWuWTWWU 
R-21	WWuTWWWU 
R-22	TTTuWTTTU 
R-23	TTTuTWTTU 
R-24	TWTTTuTTU 
R-25	TTWTTuTTU 
R-26	WTTuTTuTTU 
R-27	TTTuWWuWWU 
R-28	TWTWTWWU 
R-29	TWTTWWWU 
R-30	TTWWTWWU 
R-31	TTWTWWWU 
R-32	TWWuTTuWWU 
R-33	TWWuWWuTTU 
R-34	WTTuWTWWU 
R-35	WTTuTWWWU 
R-36	WWTTTuWWU 
R-37	WWTWWuTTU 
R-38	WTWTTuWWU 
R-39	WTWWWuTTU 
R-40	WWWuWTTTU 
R-41	WWWuTWTTU 
R-42	WWWuWWuWWU 
R-43	TTuTTuTTuTTU 
R-44	TTuTTuWTWWU 
R-45	TTuTTuTWWWU 
R-46	TTuWTTTuWWU 
R-47	TTuWTWWuTTU 
R-48	TTuTWTTuWWU 
R-49	TTuTWWWuTTU 
R-50	TTuWWuWTTTU 
R-51	TTuWWuTWTTU 
R-52	WTTTuTTuWWU 
R-53	WTTTuWWuTTU 
R-54	WTWTWTTTU 
R-55	WTWTTWTTU 
R-56	WTTWWTTTU 
R-57	WTTWTWTTU 
R-58	WTWWuTTuTTU 
R-59	TWTTuTTuWWU 
R-60	TWTTuWWuTTU 
R-61	TWWTWTTTU 
R-62	TWWTTWTTU 
R-63	TWTWWTTTU 
R-64	TWTWTWTTU 
R-65	TWWWuTTuTTU 
R-66	WWuTTuWTTTU 
R-67	WWuTTuTWTTU 
R-68	WWuWTTTuTTU 
R-69	WWuTWTTuTTU 
R-70	TTuWWuWWuWWU 
R-71	WTWTWWuWWU 
R-72	WTTWWWuWWU 
R-73	WTWWuWTWWU 
R-74	WTWWuTWWWU 
R-75	TWWTWWuWWU 
R-76	TWTWWWuWWU 
R-77	TWWWuWTWWU 
R-78	TWWWuTWWWU 
R-79	WWuTTuWWuWWU 
R-80	WWuWTWTWWU 
R-81	WWuWTTWWWU 
R-82	WWuTWWTWWU 
R-83	WWuTWTWWWU 
R-84	WWuWWuTTuWWU 
R-85	WWuWWuWWuTTU 
R-86	TTTuTTuTTuWWU 
R-87	TTTuTTuWWuTTU 
R-88	TTTuWTWTTTU 
R-89	TTTuWTTWTTU 
R-90	TTTuTWWTTTU 
R-91	TTTuTWTWTTU 
R-92	TTTuWWuTTuTTU 
R-93	TWTTTuWTTTU 
R-94	TWTTTuTWTTU 
R-95	TWTWTTTuTTU 
R-96	TWTTWTTuTTU 
R-97	TTWTTuWTTTU 
R-98	TTWTTuTWTTU 
R-99	TTWWTTTuTTU 
R-100	TTWTWTTuTTU 
R-101	TWWuTTuTTuTTU 
R-102	WTTuTTuWTTTU 
R-103	WTTuTTuTWTTU 
R-104	WTTuWTTTuTTU 
R-105	WTTuTWTTuTTU 
R-106	WWTTTuTTuTTU 
R-107	WTWTTuTTuTTU 
R-108	TTTuWTWWuWWU 
R-109	TTTuTWWWuWWU 
R-110	TTTuWWuWTWWU 
R-111	TTTuWWuTWWWU 
R-112	TWTTTuWWuWWU 
R-113	TWTWTWTWWU 
R-114	TWTWTTWWWU 
R-115	TWTTWWTWWU 
R-116	TWTTWTWWWU 
R-117	TWTWWuTTuWWU 
R-118	TWTWWuWWuTTU 
R-119	TTWTTuWWuWWU 
R-120	TTWWTWTWWU 
R-121	TTWWTTWWWU 
R-122	TTWTWWTWWU 
R-123	TTWTWTWWWU 
R-124	TTWWWuTTuWWU 
R-125	TTWWWuWWuTTU 
R-126	TWWuTTuWTWWU 
R-127	TWWuTTuTWWWU 
R-128	TWWuWTTTuWWU 
R-129	TWWuWTWWuTTU 
R-130	TWWuTWTTuWWU 
R-131	TWWuTWWWuTTU 
R-132	TWWuWWuWTTTU 
R-133	TWWuWWuTWTTU 
R-134	WTTuTTuWWuWWU 
R-135	WTTuWTWTWWU 
R-136	WTTuWTTWWWU 
R-137	WTTuTWWTWWU 
R-138	WTTuTWTWWWU 
R-139	WTTuWWuTTuWWU 
R-140	WTTuWWuWWuTTU 
R-141	WWTTTuWTWWU 
R-142	WWTTTuTWWWU 
R-143	WWTWTTTuWWU 
R-144	WWTWTWWuTTU 
R-145	WWTTWTTuWWU 
R-146	WWTTWWWuTTU 
R-147	WWTWWuWTTTU 
R-148	WWTWWuTWTTU 
R-149	WTWTTuWTWWU 
R-150	WTWTTuTWWWU 
R-151	WTWWTTTuWWU 
R-152	WTWWTWWuTTU 
R-153	WTWTWTTuWWU 
R-154	WTWTWWWuTTU 
R-155	WTWWWuWTTTU 
R-156	WTWWWuTWTTU 
R-157	WWWuTTuTTuWWU 
R-158	WWWuTTuWWuTTU 
R-159	WWWuWTWTTTU 
R-160	WWWuWTTWTTU 
R-161	WWWuTWWTTTU 
R-162	WWWuTWTWTTU 
R-163	WWWuWWuTTuTTU 
R-164	TWWuWWuWWuWWU 
R-165	WWTWWuWWuWWU 
R-166	WTWWWuWWuWWU 
R-167	WWWuWTWWuWWU 
R-168	WWWuTWWWuWWU 
R-169	WWWuWWuWTWWU 
R-170	WWWuWWuTWWWU 
R-171	TTuTTuTTuWTTTU 
R-172	TTuTTuTTuTWTTU 
R-173	TTuTTuWTTTuTTU 
R-174	TTuTTuTWTTuTTU 
R-175	TTuWTTTuTTuTTU 
R-176	TTuTWTTuTTuTTU 
R-177	WTTTuTTuTTuTTU 
R-178	TWTTuTTuTTuTTU 
R-179	TTuTTuTTuWWuWWU 
R-180	TTuTTuWTWTWWU 
R-181	TTuTTuWTTWWWU 
R-182	TTuTTuTWWTWWU 
R-183	TTuTTuTWTWWWU 
R-184	TTuTTuWWuTTuWWU 
R-185	TTuTTuWWuWWuTTU 
R-186	TTuWTTTuWTWWU 
R-187	TTuWTTTuTWWWU 
R-188	TTuWTWTTTuWWU 
R-189	TTuWTWTWWuTTU 
R-190	TTuWTTWTTuWWU 
R-191	TTuWTTWWWuTTU 
R-192	TTuWTWWuWTTTU 
R-193	TTuWTWWuTWTTU 
R-194	TTuTWTTuWTWWU 
R-195	TTuTWTTuTWWWU 
R-196	TTuTWWTTTuWWU 
R-197	TTuTWWTWWuTTU 
R-198	TTuTWTWTTuWWU 
R-199	TTuTWTWWWuTTU 
R-200	TTuTWWWuWTTTU 
R-201	TTuTWWWuTWTTU 
R-202	TTuWWuTTuTTuWWU 
R-203	TTuWWuTTuWWuTTU 
R-204	TTuWWuWTWTTTU 
R-205	TTuWWuWTTWTTU 
R-206	TTuWWuTWWTTTU 
R-207	TTuWWuTWTWTTU 
R-208	TTuWWuWWuTTuTTU 
R-209	WTTTuTTuWTWWU 
R-210	WTTTuTTuTWWWU 
R-211	WTTTuWTTTuWWU 
R-212	WTTTuWTWWuTTU 
R-213	WTTTuTWTTuWWU 
R-214	WTTTuTWWWuTTU 
R-215	WTTTuWWuWTTTU 
R-216	WTTTuWWuTWTTU 
R-217	WTWTTTuTTuWWU 
R-218	WTWTTTuWWuTTU 
R-219	WTWTWTWTTTU 
R-220	WTWTWTTWTTU 
R-221	WTWTTWWTTTU 
R-222	WTWTTWTWTTU 
R-223	WTWTWWuTTuTTU 
R-224	WTTWTTuTTuWWU 
R-225	WTTWTTuWWuTTU 
R-226	WTTWWTWTTTU 
R-227	WTTWWTTWTTU 
R-228	WTTWTWWTTTU 
R-229	WTTWTWTWTTU 
R-230	WTTWWWuTTuTTU 
R-231	WTWWuTTuWTTTU 
R-232	WTWWuTTuTWTTU 
R-233	WTWWuWTTTuTTU 
R-234	WTWWuTWTTuTTU 
R-235	TWTTuTTuWTWWU 
R-236	TWTTuTTuTWWWU 
R-237	TWTTuWTTTuWWU 
R-238	TWTTuWTWWuTTU 
R-239	TWTTuTWTTuWWU 
R-240	TWTTuTWWWuTTU 
R-241	TWTTuWWuWTTTU 
R-242	TWTTuWWuTWTTU 
R-243	TWWTTTuTTuWWU 
R-244	TWWTTTuWWuTTU 
R-245	TWWTWTWTTTU 
R-246	TWWTWTTWTTU 
R-247	TWWTTWWTTTU 
R-248	TWWTTWTWTTU 
R-249	TWWTWWuTTuTTU 
R-250	TWTWTTuTTuWWU 
R-251	TWTWTTuWWuTTU 
R-252	TWTWWTWTTTU 
R-253	TWTWWTTWTTU 
R-254	TWTWTWWTTTU 
R-255	TWTWTWTWTTU 
R-256	TWTWWWuTTuTTU 
R-257	TWWWuTTuWTTTU 
R-258	TWWWuTTuTWTTU 
R-259	TWWWuWTTTuTTU 
R-260	TWWWuTWTTuTTU 
R-261	WWuTTuTTuTTuWWU 
R-262	WWuTTuTTuWWuTTU 
R-263	WWuTTuWTWTTTU 
R-264	WWuTTuWTTWTTU 
R-265	WWuTTuTWWTTTU 
R-266	WWuTTuTWTWTTU 
R-267	WWuTTuWWuTTuTTU 
R-268	WWuWTTTuWTTTU 
R-269	WWuWTTTuTWTTU 
R-270	WWuWTWTTTuTTU 
R-271	WWuWTTWTTuTTU 
R-272	WWuTWTTuWTTTU 
R-273	WWuTWTTuTWTTU 
R-274	WWuTWWTTTuTTU 
R-275	WWuTWTWTTuTTU 
R-276	WWuWWuTTuTTuTTU 
R-277	TTuWTWWuWWuWWU 
R-278	TTuTWWWuWWuWWU 
R-279	TTuWWuWTWWuWWU 
R-280	TTuWWuTWWWuWWU 
R-281	TTuWWuWWuWTWWU 
R-282	TTuWWuWWuTWWWU 
R-283	WTTTuWWuWWuWWU 
R-284	WTWTWTWWuWWU 
R-285	WTWTTWWWuWWU 
R-286	WTWTWWuWTWWU 
R-287	WTWTWWuTWWWU 
R-288	WTTWWTWWuWWU 
R-289	WTTWTWWWuWWU 
R-290	WTTWWWuWTWWU 
R-291	WTTWWWuTWWWU 
R-292	WTWWuTTuWWuWWU 
R-293	WTWWuWTWTWWU 
R-294	WTWWuWTTWWWU 
R-295	WTWWuTWWTWWU 
R-296	WTWWuTWTWWWU 
R-297	WTWWuWWuTTuWWU 
R-298	WTWWuWWuWWuTTU 
R-299	TWTTuWWuWWuWWU 
R-300	TWWTWTWWuWWU 
R-301	TWWTTWWWuWWU 
R-302	TWWTWWuWTWWU 
R-303	TWWTWWuTWWWU 
R-304	TWTWWTWWuWWU 
R-305	TWTWTWWWuWWU 
R-306	TWTWWWuWTWWU 
R-307	TWTWWWuTWWWU 
R-308	TWWWuTTuWWuWWU 
R-309	TWWWuWTWTWWU 
R-310	TWWWuWTTWWWU 
R-311	TWWWuTWWTWWU 
R-312	TWWWuTWTWWWU 
R-313	TWWWuWWuTTuWWU 
R-314	TWWWuWWuWWuTTU 
R-315	WWuTTuWTWWuWWU 
R-316	WWuTTuTWWWuWWU 
R-317	WWuTTuWWuWTWWU 
R-318	WWuTTuWWuTWWWU 
R-319	WWuWTTTuWWuWWU 
R-320	WWuWTWTWTWWU 
R-321	WWuWTWTTWWWU 
R-322	WWuWTTWWTWWU 
R-323	WWuWTTWTWWWU 
R-324	WWuWTWWuTTuWWU 
R-325	WWuWTWWuWWuTTU 
R-326	WWuTWTTuWWuWWU 
R-327	WWuTWWTWTWWU 
R-328	WWuTWWTTWWWU 
R-329	WWuTWTWWTWWU 
R-330	WWuTWTWTWWWU 
R-331	WWuTWWWuTTuWWU 
R-332	WWuTWWWuWWuTTU 
R-333	WWuWWuTTuWTWWU 
R-334	WWuWWuTTuTWWWU 
R-335	WWuWWuWTTTuWWU 
R-336	WWuWWuWTWWuTTU 
R-337	WWuWWuTWTTuWWU 
R-338	WWuWWuTWWWuTTU 
R-339	WWuWWuWWuWTTTU 
R-340	WWuWWuWWuTWTTU 
R-341	WWuWWuWWuWWuWWU 
R-342	TTTuTTuTTuTTuTTU 
R-343	TTTuTTuTTuWTWWU 
R-344	TTTuTTuTTuTWWWU 
R-345	TTTuTTuWTTTuWWU 
R-346	TTTuTTuWTWWuTTU 
R-347	TTTuTTuTWTTuWWU 
R-348	TTTuTTuTWWWuTTU 
R-349	TTTuTTuWWuWTTTU 
R-350	TTTuTTuWWuTWTTU 
R-351	TTTuWTTTuTTuWWU 
R-352	TTTuWTTTuWWuTTU 
R-353	TTTuWTWTWTTTU 
R-354	TTTuWTWTTWTTU 
R-355	TTTuWTTWWTTTU 
R-356	TTTuWTTWTWTTU 
R-357	TTTuWTWWuTTuTTU 
R-358	TTTuTWTTuTTuWWU 
R-359	TTTuTWTTuWWuTTU 
R-360	TTTuTWWTWTTTU 
R-361	TTTuTWWTTWTTU 
R-362	TTTuTWTWWTTTU 
R-363	TTTuTWTWTWTTU 
R-364	TTTuTWWWuTTuTTU 
R-365	TTTuWWuTTuWTTTU 
R-366	TTTuWWuTTuTWTTU 
R-367	TTTuWWuWTTTuTTU 
R-368	TTTuWWuTWTTuTTU 
R-369	TWTTTuTTuTTuWWU 
R-370	TWTTTuTTuWWuTTU 
R-371	TWTTTuWTWTTTU 
R-372	TWTTTuWTTWTTU 
R-373	TWTTTuTWWTTTU 
R-374	TWTTTuTWTWTTU 
R-375	TWTTTuWWuTTuTTU 
R-376	TWTWTTTuWTTTU 
R-377	TWTWTTTuTWTTU 
R-378	TWTWTWTTTuTTU 
R-379	TWTWTTWTTuTTU 
R-380	TWTTWTTuWTTTU 
R-381	TWTTWTTuTWTTU 
R-382	TWTTWWTTTuTTU 
R-383	TWTTWTWTTuTTU 
R-384	TWTWWuTTuTTuTTU 
R-385	TTWTTuTTuTTuWWU 
R-386	TTWTTuTTuWWuTTU 
R-387	TTWTTuWTWTTTU 
R-388	TTWTTuWTTWTTU 
R-389	TTWTTuTWWTTTU 
R-390	TTWTTuTWTWTTU 
R-391	TTWTTuWWuTTuTTU 
R-392	TTWWTTTuWTTTU 
R-393	TTWWTTTuTWTTU 
R-394	TTWWTWTTTuTTU 
R-395	TTWWTTWTTuTTU 
R-396	TTWTWTTuWTTTU 
R-397	TTWTWTTuTWTTU 
R-398	TTWTWWTTTuTTU 
R-399	TTWTWTWTTuTTU 
R-400	TTWWWuTTuTTuTTU 
R-401	TWWuTTuTTuWTTTU 
R-402	TWWuTTuTTuTWTTU 
R-403	TWWuTTuWTTTuTTU 
R-404	TWWuTTuTWTTuTTU 
R-405	TWWuWTTTuTTuTTU 
R-406	TWWuTWTTuTTuTTU 
R-407	WTTuTTuTTuTTuWWU 
R-408	WTTuTTuTTuWWuTTU 
R-409	WTTuTTuWTWTTTU 
R-410	WTTuTTuWTTWTTU 
R-411	WTTuTTuTWWTTTU 
R-412	WTTuTTuTWTWTTU 
R-413	WTTuTTuWWuTTuTTU 
R-414	WTTuWTTTuWTTTU 
R-415	WTTuWTTTuTWTTU 
R-416	WTTuWTWTTTuTTU 
R-417	WTTuWTTWTTuTTU 
R-418	WTTuTWTTuWTTTU 
R-419	WTTuTWTTuTWTTU 
R-420	WTTuTWWTTTuTTU 
R-421	WTTuTWTWTTuTTU 
R-422	WTTuWWuTTuTTuTTU 
R-423	WWTTTuTTuWTTTU 
R-424	WWTTTuTTuTWTTU 
R-425	WWTTTuWTTTuTTU 
R-426	WWTTTuTWTTuTTU 
R-427	WWTWTTTuTTuTTU 
R-428	WWTTWTTuTTuTTU 
R-429	WTWTTuTTuWTTTU 
R-430	WTWTTuTTuTWTTU 
R-431	WTWTTuWTTTuTTU 
R-432	WTWTTuTWTTuTTU 
R-433	WTWWTTTuTTuTTU 
R-434	WTWTWTTuTTuTTU 
R-435	WWWuTTuTTuTTuTTU 
R-436	TTTuTTuWWuWWuWWU 
R-437	TTTuWTWTWWuWWU 
R-438	TTTuWTTWWWuWWU 
R-439	TTTuWTWWuWTWWU 
R-440	TTTuWTWWuTWWWU 
R-441	TTTuTWWTWWuWWU 
R-442	TTTuTWTWWWuWWU 
R-443	TTTuTWWWuWTWWU 
R-444	TTTuTWWWuTWWWU 
R-445	TTTuWWuTTuWWuWWU 
R-446	TTTuWWuWTWTWWU 
R-447	TTTuWWuWTTWWWU 
R-448	TTTuWWuTWWTWWU 
R-449	TTTuWWuTWTWWWU 
R-450	TTTuWWuWWuTTuWWU 
R-451	TTTuWWuWWuWWuTTU 
R-452	TWTTTuWTWWuWWU 
R-453	TWTTTuTWWWuWWU 
R-454	TWTTTuWWuWTWWU 
R-455	TWTTTuWWuTWWWU 
R-456	TWTWTTTuWWuWWU 
R-457	TWTWTWTWTWWU 
R-458	TWTWTWTTWWWU 
R-459	TWTWTTWWTWWU 
R-460	TWTWTTWTWWWU 
R-461	TWTWTWWuTTuWWU 
R-462	TWTWTWWuWWuTTU 
R-463	TWTTWTTuWWuWWU 
R-464	TWTTWWTWTWWU 
R-465	TWTTWWTTWWWU 
R-466	TWTTWTWWTWWU 
R-467	TWTTWTWTWWWU 
R-468	TWTTWWWuTTuWWU 
R-469	TWTTWWWuWWuTTU 
R-470	TWTWWuTTuWTWWU 
R-471	TWTWWuTTuTWWWU 
R-472	TWTWWuWTTTuWWU 
R-473	TWTWWuWTWWuTTU 
R-474	TWTWWuTWTTuWWU 
R-475	TWTWWuTWWWuTTU 
R-476	TWTWWuWWuWTTTU 
R-477	TWTWWuWWuTWTTU 
R-478	TTWTTuWTWWuWWU 
R-479	TTWTTuTWWWuWWU 
R-480	TTWTTuWWuWTWWU 
R-481	TTWTTuWWuTWWWU 
R-482	TTWWTTTuWWuWWU 
R-483	TTWWTWTWTWWU 
R-484	TTWWTWTTWWWU 
R-485	TTWWTTWWTWWU 
R-486	TTWWTTWTWWWU 
R-487	TTWWTWWuTTuWWU 
R-488	TTWWTWWuWWuTTU 
R-489	TTWTWTTuWWuWWU 
R-490	TTWTWWTWTWWU 
R-491	TTWTWWTTWWWU 
R-492	TTWTWTWWTWWU 
R-493	TTWTWTWTWWWU 
R-494	TTWTWWWuTTuWWU 
R-495	TTWTWWWuWWuTTU 
R-496	TTWWWuTTuWTWWU 
R-497	TTWWWuTTuTWWWU 
R-498	TTWWWuWTTTuWWU 
R-499	TTWWWuWTWWuTTU 
R-500	TTWWWuTWTTuWWU 
R-501	TTWWWuTWWWuTTU 
R-502	TTWWWuWWuWTTTU 
R-503	TTWWWuWWuTWTTU 
R-504	TWWuTTuTTuWWuWWU 
R-505	TWWuTTuWTWTWWU 
R-506	TWWuTTuWTTWWWU 
R-507	TWWuTTuTWWTWWU 
R-508	TWWuTTuTWTWWWU 
R-509	TWWuTTuWWuTTuWWU 
R-510	TWWuTTuWWuWWuTTU 
R-511	TWWuWTTTuWTWWU 
R-512	TWWuWTTTuTWWWU 
R-513	TWWuWTWTTTuWWU 
R-514	TWWuWTWTWWuTTU 
R-515	TWWuWTTWTTuWWU 
R-516	TWWuWTTWWWuTTU 
R-517	TWWuWTWWuWTTTU 
R-518	TWWuWTWWuTWTTU 
R-519	TWWuTWTTuWTWWU 
R-520	TWWuTWTTuTWWWU 
R-521	TWWuTWWTTTuWWU 
R-522	TWWuTWWTWWuTTU 
R-523	TWWuTWTWTTuWWU 
R-524	TWWuTWTWWWuTTU 
R-525	TWWuTWWWuWTTTU 
R-526	TWWuTWWWuTWTTU 
R-527	TWWuWWuTTuTTuWWU 
R-528	TWWuWWuTTuWWuTTU 
R-529	TWWuWWuWTWTTTU 
R-530	TWWuWWuWTTWTTU 
R-531	TWWuWWuTWWTTTU 
R-532	TWWuWWuTWTWTTU 
R-533	TWWuWWuWWuTTuTTU 
R-534	WTTuTTuWTWWuWWU 
R-535	WTTuTTuTWWWuWWU 
R-536	WTTuTTuWWuWTWWU 
R-537	WTTuTTuWWuTWWWU 
R-538	WTTuWTTTuWWuWWU 
R-539	WTTuWTWTWTWWU 
R-540	WTTuWTWTTWWWU 
R-541	WTTuWTTWWTWWU 
R-542	WTTuWTTWTWWWU 
R-543	WTTuWTWWuTTuWWU 
R-544	WTTuWTWWuWWuTTU 
R-545	WTTuTWTTuWWuWWU 
R-546	WTTuTWWTWTWWU 
R-547	WTTuTWWTTWWWU 
R-548	WTTuTWTWWTWWU 
R-549	WTTuTWTWTWWWU 
R-550	WTTuTWWWuTTuWWU 
R-551	WTTuTWWWuWWuTTU 
R-552	WTTuWWuTTuWTWWU 
R-553	WTTuWWuTTuTWWWU 
R-554	WTTuWWuWTTTuWWU 
R-555	WTTuWWuWTWWuTTU 
R-556	WTTuWWuTWTTuWWU 
R-557	WTTuWWuTWWWuTTU 
R-558	WTTuWWuWWuWTTTU 
R-559	WTTuWWuWWuTWTTU 
R-560	WWTTTuTTuWWuWWU 
R-561	WWTTTuWTWTWWU 
R-562	WWTTTuWTTWWWU 
R-563	WWTTTuTWWTWWU 
R-564	WWTTTuTWTWWWU 
R-565	WWTTTuWWuTTuWWU 
R-566	WWTTTuWWuWWuTTU 
R-567	WWTWTTTuWTWWU 
R-568	WWTWTTTuTWWWU 
R-569	WWTWTWTTTuWWU 
R-570	WWTWTWTWWuTTU 
R-571	WWTWTTWTTuWWU 
R-572	WWTWTTWWWuTTU 
R-573	WWTWTWWuWTTTU 
R-574	WWTWTWWuTWTTU 
R-575	WWTTWTTuWTWWU 
R-576	WWTTWTTuTWWWU 
R-577	WWTTWWTTTuWWU 
R-578	WWTTWWTWWuTTU 
R-579	WWTTWTWTTuWWU 
R-580	WWTTWTWWWuTTU 
R-581	WWTTWWWuWTTTU 
R-582	WWTTWWWuTWTTU 
R-583	WWTWWuTTuTTuWWU 
R-584	WWTWWuTTuWWuTTU 
R-585	WWTWWuWTWTTTU 
R-586	WWTWWuWTTWTTU 
R-587	WWTWWuTWWTTTU 
R-588	WWTWWuTWTWTTU 
R-589	WWTWWuWWuTTuTTU 
R-590	WTWTTuTTuWWuWWU 
R-591	WTWTTuWTWTWWU 
R-592	WTWTTuWTTWWWU 
R-593	WTWTTuTWWTWWU 
R-594	WTWTTuTWTWWWU 
R-595	WTWTTuWWuTTuWWU 
R-596	WTWTTuWWuWWuTTU 
R-597	WTWWTTTuWTWWU 
R-598	WTWWTTTuTWWWU 
R-599	WTWWTWTTTuWWU 
R-600	WTWWTWTWWuTTU 
R-601	WTWWTTWTTuWWU 
R-602	WTWWTTWWWuTTU 
R-603	WTWWTWWuWTTTU 
R-604	WTWWTWWuTWTTU 
R-605	WTWTWTTuWTWWU 
R-606	WTWTWTTuTWWWU 
R-607	WTWTWWTTTuWWU 
R-608	WTWTWWTWWuTTU 
R-609	WTWTWTWTTuWWU 
R-610	WTWTWTWWWuTTU 
R-611	WTWTWWWuWTTTU 
R-612	WTWTWWWuTWTTU 
R-613	WTWWWuTTuTTuWWU 
R-614	WTWWWuTTuWWuTTU 
R-615	WTWWWuWTWTTTU 
R-616	WTWWWuWTTWTTU 
R-617	WTWWWuTWWTTTU 
R-618	WTWWWuTWTWTTU 
R-619	WTWWWuWWuTTuTTU 
R-620	WWWuTTuTTuWTWWU 
R-621	WWWuTTuTTuTWWWU 
R-622	WWWuTTuWTTTuWWU 
R-623	WWWuTTuWTWWuTTU 
R-624	WWWuTTuTWTTuWWU 
R-625	WWWuTTuTWWWuTTU 
R-626	WWWuTTuWWuWTTTU 
R-627	WWWuTTuWWuTWTTU 
R-628	WWWuWTTTuTTuWWU 
R-629	WWWuWTTTuWWuTTU 
R-630	WWWuWTWTWTTTU 
R-631	WWWuWTWTTWTTU 
R-632	WWWuWTTWWTTTU 
R-633	WWWuWTTWTWTTU 
R-634	WWWuWTWWuTTuTTU 
R-635	WWWuTWTTuTTuWWU 
R-636	WWWuTWTTuWWuTTU 
R-637	WWWuTWWTWTTTU 
R-638	WWWuTWWTTWTTU 
R-639	WWWuTWTWWTTTU 
R-640	WWWuTWTWTWTTU 
R-641	WWWuTWWWuTTuTTU 
R-642	WWWuWWuTTuWTTTU 
R-643	WWWuWWuTTuTWTTU 
R-644	WWWuWWuWTTTuTTU 
R-645	WWWuWWuTWTTuTTU 
R-646	TWTWWuWWuWWuWWU 
R-647	TTWWWuWWuWWuWWU 
R-648	TWWuWTWWuWWuWWU 
R-649	TWWuTWWWuWWuWWU 
R-650	TWWuWWuWTWWuWWU 
R-651	TWWuWWuTWWWuWWU 
R-652	TWWuWWuWWuWTWWU 
R-653	TWWuWWuWWuTWWWU 
R-654	WTTuWWuWWuWWuWWU 
R-655	WWTWTWWuWWuWWU 
R-656	WWTTWWWuWWuWWU 
R-657	WWTWWuWTWWuWWU 
R-658	WWTWWuTWWWuWWU 
R-659	WWTWWuWWuWTWWU 
R-660	WWTWWuWWuTWWWU 
R-661	WTWWTWWuWWuWWU 
R-662	WTWTWWWuWWuWWU 
R-663	WTWWWuWTWWuWWU 
R-664	WTWWWuTWWWuWWU 
R-665	WTWWWuWWuWTWWU 
R-666	WTWWWuWWuTWWWU 
R-667	WWWuTTuWWuWWuWWU 
R-668	WWWuWTWTWWuWWU 
R-669	WWWuWTTWWWuWWU 
R-670	WWWuWTWWuWTWWU 
R-671	WWWuWTWWuTWWWU 
R-672	WWWuTWWTWWuWWU 
R-673	WWWuTWTWWWuWWU 
R-674	WWWuTWWWuWTWWU 
R-675	WWWuTWWWuTWWWU 
R-676	WWWuWWuTTuWWuWWU 
R-677	WWWuWWuWTWTWWU 
R-678	WWWuWWuWTTWWWU 
R-679	WWWuWWuTWWTWWU 
R-680	WWWuWWuTWTWWWU 
R-681	WWWuWWuWWuTTuWWU 
R-682	WWWuWWuWWuWWuTTU 

CENTER TUCKS
============

C-1	WWU 
C-2	WTTU 
C-3	TTuTTU 
C-4	WTWWU 
C-5	TWWWU 
C-6	TTTuWWU 
C-7	TWWuTTU 
C-8	WWTTTU 
C-9	WTWTTU 
C-10	WWWuWWU 
C-11	TTuWTTTU 
C-12	TTuTWTTU 
C-13	WTTTuTTU 
C-14	TWTTuTTU 
C-15	TTuWWuWWU 
C-16	WTWTWWU 
C-17	WTTWWWU 
C-18	TWWTWWU 
C-19	TWTWWWU 
C-20	WWuTTuWWU 
C-21	WWuWWuTTU 
C-22	TTTuTTuTTU 
C-23	TTTuWTWWU 
C-24	TTTuTWWWU 
C-25	TWTTTuWWU 
C-26	TWTWWuTTU 
C-27	TTWTTuWWU 
C-28	TTWWWuTTU 
C-29	TWWuWTTTU 
C-30	TWWuTWTTU 
C-31	WTTuTTuWWU 
C-32	WTTuWWuTTU 
C-33	WWTWTTTU 
C-34	WWTTWTTU 
C-35	WTWWTTTU 
C-36	WTWTWTTU 
C-37	WWWuTTuTTU 
C-38	TWWuWWuWWU 
C-39	WWTWWuWWU 
C-40	WTWWWuWWU 
C-41	WWWuWTWWU 
C-42	WWWuTWWWU 
C-43	TTuTTuTTuWWU 
C-44	TTuTTuWWuTTU 
C-45	TTuWTWTTTU 
C-46	TTuWTTWTTU 
C-47	TTuTWWTTTU 
C-48	TTuTWTWTTU 
C-49	TTuWWuTTuTTU 
C-50	WTTTuWTTTU 
C-51	WTTTuTWTTU 
C-52	WTWTTTuTTU 
C-53	WTTWTTuTTU 
C-54	TWTTuWTTTU 
C-55	TWTTuTWTTU 
C-56	TWWTTTuTTU 
C-57	TWTWTTuTTU 
C-58	WWuTTuTTuTTU 
C-59	TTuWTWWuWWU 
C-60	TTuTWWWuWWU 
C-61	TTuWWuWTWWU 
C-62	TTuWWuTWWWU 
C-63	WTTTuWWuWWU 
C-64	WTWTWTWWU 
C-65	WTWTTWWWU 
C-66	WTTWWTWWU 
C-67	WTTWTWWWU 
C-68	WTWWuTTuWWU 
C-69	WTWWuWWuTTU 
C-70	TWTTuWWuWWU 
C-71	TWWTWTWWU 
C-72	TWWTTWWWU 
C-73	TWTWWTWWU 
C-74	TWTWTWWWU 
C-75	TWWWuTTuWWU 
C-76	TWWWuWWuTTU 
C-77	WWuTTuWTWWU 
C-78	WWuTTuTWWWU 
C-79	WWuWTTTuWWU 
C-80	WWuWTWWuTTU 
C-81	WWuTWTTuWWU 
C-82	WWuTWWWuTTU 
C-83	WWuWWuWTTTU 
C-84	WWuWWuTWTTU 
C-85	WWuWWuWWuWWU 
C-86	TTTuTTuWTTTU 
C-87	TTTuTTuTWTTU 
C-88	TTTuWTTTuTTU 
C-89	TTTuTWTTuTTU 
C-90	TWTTTuTTuTTU 
C-91	TTWTTuTTuTTU 
C-92	WTTuTTuTTuTTU 
C-93	TTTuTTuWWuWWU 
C-94	TTTuWTWTWWU 
C-95	TTTuWTTWWWU 
C-96	TTTuTWWTWWU 
C-97	TTTuTWTWWWU 
C-98	TTTuWWuTTuWWU 
C-99	TTTuWWuWWuTTU 
C-100	TWTTTuWTWWU 
C-101	TWTTTuTWWWU 
C-102	TWTWTTTuWWU 
C-103	TWTWTWWuTTU 
C-104	TWTTWTTuWWU 
C-105	TWTTWWWuTTU 
C-106	TWTWWuWTTTU 
C-107	TWTWWuTWTTU 
C-108	TTWTTuWTWWU 
C-109	TTWTTuTWWWU 
C-110	TTWWTTTuWWU 
C-111	TTWWTWWuTTU 
C-112	TTWTWTTuWWU 
C-113	TTWTWWWuTTU 
C-114	TTWWWuWTTTU 
C-115	TTWWWuTWTTU 
C-116	TWWuTTuTTuWWU 
C-117	TWWuTTuWWuTTU 
C-118	TWWuWTWTTTU 
C-119	TWWuWTTWTTU 
C-120	TWWuTWWTTTU 
C-121	TWWuTWTWTTU 
C-122	TWWuWWuTTuTTU 
C-123	WTTuTTuWTWWU 
C-124	WTTuTTuTWWWU 
C-125	WTTuWTTTuWWU 
C-126	WTTuWTWWuTTU 
C-127	WTTuTWTTuWWU 
C-128	WTTuTWWWuTTU 
C-129	WTTuWWuWTTTU 
C-130	WTTuWWuTWTTU 
C-131	WWTTTuTTuWWU 
C-132	WWTTTuWWuTTU 
C-133	WWTWTWTTTU 
C-134	WWTWTTWTTU 
C-135	WWTTWWTTTU 
C-136	WWTTWTWTTU 
C-137	WWTWWuTTuTTU 
C-138	WTWTTuTTuWWU 
C-139	WTWTTuWWuTTU 
C-140	WTWWTWTTTU 
C-141	WTWWTTWTTU 
C-142	WTWTWWTTTU 
C-143	WTWTWTWTTU 
C-144	WTWWWuTTuTTU 
C-145	WWWuTTuWTTTU 
C-146	WWWuTTuTWTTU 
C-147	WWWuWTTTuTTU 
C-148	WWWuTWTTuTTU 
C-149	TWTWWuWWuWWU 
C-150	TTWWWuWWuWWU 
C-151	TWWuWTWWuWWU 
C-152	TWWuTWWWuWWU 
C-153	TWWuWWuWTWWU 
C-154	TWWuWWuTWWWU 
C-155	WTTuWWuWWuWWU 
C-156	WWTWTWWuWWU 
C-157	WWTTWWWuWWU 
C-158	WWTWWuWTWWU 
C-159	WWTWWuTWWWU 
C-160	WTWWTWWuWWU 
C-161	WTWTWWWuWWU 
C-162	WTWWWuWTWWU 
C-163	WTWWWuTWWWU 
C-164	WWWuTTuWWuWWU 
C-165	WWWuWTWTWWU 
C-166	WWWuWTTWWWU 
C-167	WWWuTWWTWWU 
C-168	WWWuTWTWWWU 
C-169	WWWuWWuTTuWWU 
C-170	WWWuWWuWWuTTU 
C-171	TTuTTuTTuTTuTTU 
C-172	TTuTTuTTuWTWWU 
C-173	TTuTTuTTuTWWWU 
C-174	TTuTTuWTTTuWWU 
C-175	TTuTTuWTWWuTTU 
C-176	TTuTTuTWTTuWWU 
C-177	TTuTTuTWWWuTTU 
C-178	TTuTTuWWuWTTTU 
C-179	TTuTTuWWuTWTTU 
C-180	TTuWTTTuTTuWWU 
C-181	TTuWTTTuWWuTTU 
C-182	TTuWTWTWTTTU 
C-183	TTuWTWTTWTTU 
C-184	TTuWTTWWTTTU 
C-185	TTuWTTWTWTTU 
C-186	TTuWTWWuTTuTTU 
C-187	TTuTWTTuTTuWWU 
C-188	TTuTWTTuWWuTTU 
C-189	TTuTWWTWTTTU 
C-190	TTuTWWTTWTTU 
C-191	TTuTWTWWTTTU 
C-192	TTuTWTWTWTTU 
C-193	TTuTWWWuTTuTTU 
C-194	TTuWWuTTuWTTTU 
C-195	TTuWWuTTuTWTTU 
C-196	TTuWWuWTTTuTTU 
C-197	TTuWWuTWTTuTTU 
C-198	WTTTuTTuTTuWWU 
C-199	WTTTuTTuWWuTTU 
C-200	WTTTuWTWTTTU 
C-201	WTTTuWTTWTTU 
C-202	WTTTuTWWTTTU 
C-203	WTTTuTWTWTTU 
C-204	WTTTuWWuTTuTTU 
C-205	WTWTTTuWTTTU 
C-206	WTWTTTuTWTTU 
C-207	WTWTWTTTuTTU 
C-208	WTWTTWTTuTTU 
C-209	WTTWTTuWTTTU 
C-210	WTTWTTuTWTTU 
C-211	WTTWWTTTuTTU 
C-212	WTTWTWTTuTTU 
C-213	WTWWuTTuTTuTTU 
C-214	TWTTuTTuTTuWWU 
C-215	TWTTuTTuWWuTTU 
C-216	TWTTuWTWTTTU 
C-217	TWTTuWTTWTTU 
C-218	TWTTuTWWTTTU 
C-219	TWTTuTWTWTTU 
C-220	TWTTuWWuTTuTTU 
C-221	TWWTTTuWTTTU 
C-222	TWWTTTuTWTTU 
C-223	TWWTWTTTuTTU 
C-224	TWWTTWTTuTTU 
C-225	TWTWTTuWTTTU 
C-226	TWTWTTuTWTTU 
C-227	TWTWWTTTuTTU 
C-228	TWTWTWTTuTTU 
C-229	TWWWuTTuTTuTTU 
C-230	WWuTTuTTuWTTTU 
C-231	WWuTTuTTuTWTTU 
C-232	WWuTTuWTTTuTTU 
C-233	WWuTTuTWTTuTTU 
C-234	WWuWTTTuTTuTTU 
C-235	WWuTWTTuTTuTTU 
C-236	TTuTTuWWuWWuWWU 
C-237	TTuWTWTWWuWWU 
C-238	TTuWTTWWWuWWU 
C-239	TTuWTWWuWTWWU 
C-240	TTuWTWWuTWWWU 
C-241	TTuTWWTWWuWWU 
C-242	TTuTWTWWWuWWU 
C-243	TTuTWWWuWTWWU 
C-244	TTuTWWWuTWWWU 
C-245	TTuWWuTTuWWuWWU 
C-246	TTuWWuWTWTWWU 
C-247	TTuWWuWTTWWWU 
C-248	TTuWWuTWWTWWU 
C-249	TTuWWuTWTWWWU 
C-250	TTuWWuWWuTTuWWU 
C-251	TTuWWuWWuWWuTTU 
C-252	WTTTuWTWWuWWU 
C-253	WTTTuTWWWuWWU 
C-254	WTTTuWWuWTWWU 
C-255	WTTTuWWuTWWWU 
C-256	WTWTTTuWWuWWU 
C-257	WTWTWTWTWWU 
C-258	WTWTWTTWWWU 
C-259	WTWTTWWTWWU 
C-260	WTWTTWTWWWU 
C-261	WTWTWWuTTuWWU 
C-262	WTWTWWuWWuTTU 
C-263	WTTWTTuWWuWWU 
C-264	WTTWWTWTWWU 
C-265	WTTWWTTWWWU 
C-266	WTTWTWWTWWU 
C-267	WTTWTWTWWWU 
C-268	WTTWWWuTTuWWU 
C-269	WTTWWWuWWuTTU 
C-270	WTWWuTTuWTWWU 
C-271	WTWWuTTuTWWWU 
C-272	WTWWuWTTTuWWU 
C-273	WTWWuWTWWuTTU 
C-274	WTWWuTWTTuWWU 
C-275	WTWWuTWWWuTTU 
C-276	WTWWuWWuWTTTU 
C-277	WTWWuWWuTWTTU 
C-278	TWTTuWTWWuWWU 
C-279	TWTTuTWWWuWWU 
C-280	TWTTuWWuWTWWU 
C-281	TWTTuWWuTWWWU 
C-282	TWWTTTuWWuWWU 
C-283	TWWTWTWTWWU 
C-284	TWWTWTTWWWU 
C-285	TWWTTWWTWWU 
C-286	TWWTTWTWWWU 
C-287	TWWTWWuTTuWWU 
C-288	TWWTWWuWWuTTU 
C-289	TWTWTTuWWuWWU 
C-290	TWTWWTWTWWU 
C-291	TWTWWTTWWWU 
C-292	TWTWTWWTWWU 
C-293	TWTWTWTWWWU 
C-294	TWTWWWuTTuWWU 
C-295	TWTWWWuWWuTTU 
C-296	TWWWuTTuWTWWU 
C-297	TWWWuTTuTWWWU 
C-298	TWWWuWTTTuWWU 
C-299	TWWWuWTWWuTTU 
C-300	TWWWuTWTTuWWU 
C-301	TWWWuTWWWuTTU 
C-302	TWWWuWWuWTTTU 
C-303	TWWWuWWuTWTTU 
C-304	WWuTTuTTuWWuWWU 
C-305	WWuTTuWTWTWWU 
C-306	WWuTTuWTTWWWU 
C-307	WWuTTuTWWTWWU 
C-308	WWuTTuTWTWWWU 
C-309	WWuTTuWWuTTuWWU 
C-310	WWuTTuWWuWWuTTU 
C-311	WWuWTTTuWTWWU 
C-312	WWuWTTTuTWWWU 
C-313	WWuWTWTTTuWWU 
C-314	WWuWTWTWWuTTU 
C-315	WWuWTTWTTuWWU 
C-316	WWuWTTWWWuTTU 
C-317	WWuWTWWuWTTTU 
C-318	WWuWTWWuTWTTU 
C-319	WWuTWTTuWTWWU 
C-320	WWuTWTTuTWWWU 
C-321	WWuTWWTTTuWWU 
C-322	WWuTWWTWWuTTU 
C-323	WWuTWTWTTuWWU 
C-324	WWuTWTWWWuTTU 
C-325	WWuTWWWuWTTTU 
C-326	WWuTWWWuTWTTU 
C-327	WWuWWuTTuTTuWWU 
C-328	WWuWWuTTuWWuTTU 
C-329	WWuWWuWTWTTTU 
C-330	WWuWWuWTTWTTU 
C-331	WWuWWuTWWTTTU 
C-332	WWuWWuTWTWTTU 
C-333	WWuWWuWWuTTuTTU 
C-334	WTWWuWWuWWuWWU 
C-335	TWWWuWWuWWuWWU 
C-336	WWuWTWWuWWuWWU 
C-337	WWuTWWWuWWuWWU 
C-338	WWuWWuWTWWuWWU 
C-339	WWuWWuTWWWuWWU 
C-340	WWuWWuWWuWTWWU 
C-341	WWuWWuWWuTWWWU 
C-342	TTTuTTuTTuTTuWWU 
C-343	TTTuTTuTTuWWuTTU 
C-344	TTTuTTuWTWTTTU 
C-345	TTTuTTuWTTWTTU 
C-346	TTTuTTuTWWTTTU 
C-347	TTTuTTuTWTWTTU 
C-348	TTTuTTuWWuTTuTTU 
C-349	TTTuWTTTuWTTTU 
C-350	TTTuWTTTuTWTTU 
C-351	TTTuWTWTTTuTTU 
C-352	TTTuWTTWTTuTTU 
C-353	TTTuTWTTuWTTTU 
C-354	TTTuTWTTuTWTTU 
C-355	TTTuTWWTTTuTTU 
C-356	TTTuTWTWTTuTTU 
C-357	TTTuWWuTTuTTuTTU 
C-358	TWTTTuTTuWTTTU 
C-359	TWTTTuTTuTWTTU 
C-360	TWTTTuWTTTuTTU 
C-361	TWTTTuTWTTuTTU 
C-362	TWTWTTTuTTuTTU 
C-363	TWTTWTTuTTuTTU 
C-364	TTWTTuTTuWTTTU 
C-365	TTWTTuTTuTWTTU 
C-366	TTWTTuWTTTuTTU 
C-367	TTWTTuTWTTuTTU 
C-368	TTWWTTTuTTuTTU 
C-369	TTWTWTTuTTuTTU 
C-370	TWWuTTuTTuTTuTTU 
C-371	WTTuTTuTTuWTTTU 
C-372	WTTuTTuTTuTWTTU 
C-373	WTTuTTuWTTTuTTU 
C-374	WTTuTTuTWTTuTTU 
C-375	WTTuWTTTuTTuTTU 
C-376	WTTuTWTTuTTuTTU 
C-377	WWTTTuTTuTTuTTU 
C-378	WTWTTuTTuTTuTTU 
C-379	TTTuTTuWTWWuWWU 
C-380	TTTuTTuTWWWuWWU 
C-381	TTTuTTuWWuWTWWU 
C-382	TTTuTTuWWuTWWWU 
C-383	TTTuWTTTuWWuWWU 
C-384	TTTuWTWTWTWWU 
C-385	TTTuWTWTTWWWU 
C-386	TTTuWTTWWTWWU 
C-387	TTTuWTTWTWWWU 
C-388	TTTuWTWWuTTuWWU 
C-389	TTTuWTWWuWWuTTU 
C-390	TTTuTWTTuWWuWWU 
C-391	TTTuTWWTWTWWU 
C-392	TTTuTWWTTWWWU 
C-393	TTTuTWTWWTWWU 
C-394	TTTuTWTWTWWWU 
C-395	TTTuTWWWuTTuWWU 
C-396	TTTuTWWWuWWuTTU 
C-397	TTTuWWuTTuWTWWU 
C-398	TTTuWWuTTuTWWWU 
C-399	TTTuWWuWTTTuWWU 
C-400	TTTuWWuWTWWuTTU 
C-401	TTTuWWuTWTTuWWU 
C-402	TTTuWWuTWWWuTTU 
C-403	TTTuWWuWWuWTTTU 
C-404	TTTuWWuWWuTWTTU 
C-405	TWTTTuTTuWWuWWU 
C-406	TWTTTuWTWTWWU 
C-407	TWTTTuWTTWWWU 
C-408	TWTTTuTWWTWWU 
C-409	TWTTTuTWTWWWU 
C-410	TWTTTuWWuTTuWWU 
C-411	TWTTTuWWuWWuTTU 
C-412	TWTWTTTuWTWWU 
C-413	TWTWTTTuTWWWU 
C-414	TWTWTWTTTuWWU 
C-415	TWTWTWTWWuTTU 
C-416	TWTWTTWTTuWWU 
C-417	TWTWTTWWWuTTU 
C-418	TWTWTWWuWTTTU 
C-419	TWTWTWWuTWTTU 
C-420	TWTTWTTuWTWWU 
C-421	TWTTWTTuTWWWU 
C-422	TWTTWWTTTuWWU 
C-423	TWTTWWTWWuTTU 
C-424	TWTTWTWTTuWWU 
C-425	TWTTWTWWWuTTU 
C-426	TWTTWWWuWTTTU 
C-427	TWTTWWWuTWTTU 
C-428	TWTWWuTTuTTuWWU 
C-429	TWTWWuTTuWWuTTU 
C-430	TWTWWuWTWTTTU 
C-431	TWTWWuWTTWTTU 
C-432	TWTWWuTWWTTTU 
C-433	TWTWWuTWTWTTU 
C-434	TWTWWuWWuTTuTTU 
C-435	TTWTTuTTuWWuWWU 
C-436	TTWTTuWTWTWWU 
C-437	TTWTTuWTTWWWU 
C-438	TTWTTuTWWTWWU 
C-439	TTWTTuTWTWWWU 
C-440	TTWTTuWWuTTuWWU 
C-441	TTWTTuWWuWWuTTU 
C-442	TTWWTTTuWTWWU 
C-443	TTWWTTTuTWWWU 
C-444	TTWWTWTTTuWWU 
C-445	TTWWTWTWWuTTU 
C-446	TTWWTTWTTuWWU 
C-447	TTWWTTWWWuTTU 
C-448	TTWWTWWuWTTTU 
C-449	TTWWTWWuTWTTU 
C-450	TTWTWTTuWTWWU 
C-451	TTWTWTTuTWWWU 
C-452	TTWTWWTTTuWWU 
C-453	TTWTWWTWWuTTU 
C-454	TTWTWTWTTuWWU 
C-455	TTWTWTWWWuTTU 
C-456	TTWTWWWuWTTTU 
C-457	TTWTWWWuTWTTU 
C-458	TTWWWuTTuTTuWWU 
C-459	TTWWWuTTuWWuTTU 
C-460	TTWWWuWTWTTTU 
C-461	TTWWWuWTTWTTU 
C-462	TTWWWuTWWTTTU 
C-463	TTWWWuTWTWTTU 
C-464	TTWWWuWWuTTuTTU 
C-465	TWWuTTuTTuWTWWU 
C-466	TWWuTTuTTuTWWWU 
C-467	TWWuTTuWTTTuWWU 
C-468	TWWuTTuWTWWuTTU 
C-469	TWWuTTuTWTTuWWU 
C-470	TWWuTTuTWWWuTTU 
C-471	TWWuTTuWWuWTTTU 
C-472	TWWuTTuWWuTWTTU 
C-473	TWWuWTTTuTTuWWU 
C-474	TWWuWTTTuWWuTTU 
C-475	TWWuWTWTWTTTU 
C-476	TWWuWTWTTWTTU 
C-477	TWWuWTTWWTTTU 
C-478	TWWuWTTWTWTTU 
C-479	TWWuWTWWuTTuTTU 
C-480	TWWuTWTTuTTuWWU 
C-481	TWWuTWTTuWWuTTU 
C-482	TWWuTWWTWTTTU 
C-483	TWWuTWWTTWTTU 
C-484	TWWuTWTWWTTTU 
C-485	TWWuTWTWTWTTU 
C-486	TWWuTWWWuTTuTTU 
C-487	TWWuWWuTTuWTTTU 
C-488	TWWuWWuTTuTWTTU 
C-489	TWWuWWuWTTTuTTU 
C-490	TWWuWWuTWTTuTTU 
C-491	WTTuTTuTTuWWuWWU 
C-492	WTTuTTuWTWTWWU 
C-493	WTTuTTuWTTWWWU 
C-494	WTTuTTuTWWTWWU 
C-495	WTTuTTuTWTWWWU 
C-496	WTTuTTuWWuTTuWWU 
C-497	WTTuTTuWWuWWuTTU 
C-498	WTTuWTTTuWTWWU 
C-499	WTTuWTTTuTWWWU 
C-500	WTTuWTWTTTuWWU 
C-501	WTTuWTWTWWuTTU 
C-502	WTTuWTTWTTuWWU 
C-503	WTTuWTTWWWuTTU 
C-504	WTTuWTWWuWTTTU 
C-505	WTTuWTWWuTWTTU 
C-506	WTTuTWTTuWTWWU 
C-507	WTTuTWTTuTWWWU 
C-508	WTTuTWWTTTuWWU 
C-509	WTTuTWWTWWuTTU 
C-510	WTTuTWTWTTuWWU 
C-511	WTTuTWTWWWuTTU 
C-512	WTTuTWWWuWTTTU 
C-513	WTTuTWWWuTWTTU 
C-514	WTTuWWuTTuTTuWWU 
C-515	WTTuWWuTTuWWuTTU 
C-516	WTTuWWuWTWTTTU 
C-517	WTTuWWuWTTWTTU 
C-518	WTTuWWuTWWTTTU 
C-519	WTTuWWuTWTWTTU 
C-520	WTTuWWuWWuTTuTTU 
C-521	WWTTTuTTuWTWWU 
C-522	WWTTTuTTuTWWWU 
C-523	WWTTTuWTTTuWWU 
C-524	WWTTTuWTWWuTTU 
C-525	WWTTTuTWTTuWWU 
C-526	WWTTTuTWWWuTTU 
C-527	WWTTTuWWuWTTTU 
C-528	WWTTTuWWuTWTTU 
C-529	WWTWTTTuTTuWWU 
C-530	WWTWTTTuWWuTTU 
C-531	WWTWTWTWTTTU 
C-532	WWTWTWTTWTTU 
C-533	WWTWTTWWTTTU 
C-534	WWTWTTWTWTTU 
C-535	WWTWTWWuTTuTTU 
C-536	WWTTWTTuTTuWWU 
C-537	WWTTWTTuWWuTTU 
C-538	WWTTWWTWTTTU 
C-539	WWTTWWTTWTTU 
C-540	WWTTWTWWTTTU 
C-541	WWTTWTWTWTTU 
C-542	WWTTWWWuTTuTTU 
C-543	WWTWWuTTuWTTTU 
C-544	WWTWWuTTuTWTTU 
C-545	WWTWWuWTTTuTTU 
C-546	WWTWWuTWTTuTTU 
C-547	WTWTTuTTuWTWWU 
C-548	WTWTTuTTuTWWWU 
C-549	WTWTTuWTTTuWWU 
C-550	WTWTTuWTWWuTTU 
C-551	WTWTTuTWTTuWWU 
C-552	WTWTTuTWWWuTTU 
C-553	WTWTTuWWuWTTTU 
C-554	WTWTTuWWuTWTTU 
C-555	WTWWTTTuTTuWWU 
C-556	WTWWTTTuWWuTTU 
C-557	WTWWTWTWTTTU 
C-558	WTWWTWTTWTTU 
C-559	WTWWTTWWTTTU 
C-560	WTWWTTWTWTTU 
C-561	WTWWTWWuTTuTTU 
C-562	WTWTWTTuTTuWWU 
C-563	WTWTWTTuWWuTTU 
C-564	WTWTWWTWTTTU 
C-565	WTWTWWTTWTTU 
C-566	WTWTWTWWTTTU 
C-567	WTWTWTWTWTTU 
C-568	WTWTWWWuTTuTTU 
C-569	WTWWWuTTuWTTTU 
C-570	WTWWWuTTuTWTTU 
C-571	WTWWWuWTTTuTTU 
C-572	WTWWWuTWTTuTTU 
C-573	WWWuTTuTTuTTuWWU 
C-574	WWWuTTuTTuWWuTTU 
C-575	WWWuTTuWTWTTTU 
C-576	WWWuTTuWTTWTTU 
C-577	WWWuTTuTWWTTTU 
C-578	WWWuTTuTWTWTTU 
C-579	WWWuTTuWWuTTuTTU 
C-580	WWWuWTTTuWTTTU 
C-581	WWWuWTTTuTWTTU 
C-582	WWWuWTWTTTuTTU 
C-583	WWWuWTTWTTuTTU 
C-584	WWWuTWTTuWTTTU 
C-585	WWWuTWTTuTWTTU 
C-586	WWWuTWWTTTuTTU 
C-587	WWWuTWTWTTuTTU 
C-588	WWWuWWuTTuTTuTTU 
C-589	TTTuWWuWWuWWuWWU 
C-590	TWTWTWWuWWuWWU 
C-591	TWTTWWWuWWuWWU 
C-592	TWTWWuWTWWuWWU 
C-593	TWTWWuTWWWuWWU 
C-594	TWTWWuWWuWTWWU 
C-595	TWTWWuWWuTWWWU 
C-596	TTWWTWWuWWuWWU 
C-597	TTWTWWWuWWuWWU 
C-598	TTWWWuWTWWuWWU 
C-599	TTWWWuTWWWuWWU 
C-600	TTWWWuWWuWTWWU 
C-601	TTWWWuWWuTWWWU 
C-602	TWWuTTuWWuWWuWWU 
C-603	TWWuWTWTWWuWWU 
C-604	TWWuWTTWWWuWWU 
C-605	TWWuWTWWuWTWWU 
C-606	TWWuWTWWuTWWWU 
C-607	TWWuTWWTWWuWWU 
C-608	TWWuTWTWWWuWWU 
C-609	TWWuTWWWuWTWWU 
C-610	TWWuTWWWuTWWWU 
C-611	TWWuWWuTTuWWuWWU 
C-612	TWWuWWuWTWTWWU 
C-613	TWWuWWuWTTWWWU 
C-614	TWWuWWuTWWTWWU 
C-615	TWWuWWuTWTWWWU 
C-616	TWWuWWuWWuTTuWWU 
C-617	TWWuWWuWWuWWuTTU 
C-618	WTTuWTWWuWWuWWU 
C-619	WTTuTWWWuWWuWWU 
C-620	WTTuWWuWTWWuWWU 
C-621	WTTuWWuTWWWuWWU 
C-622	WTTuWWuWWuWTWWU 
C-623	WTTuWWuWWuTWWWU 
C-624	WWTTTuWWuWWuWWU 
C-625	WWTWTWTWWuWWU 
C-626	WWTWTTWWWuWWU 
C-627	WWTWTWWuWTWWU 
C-628	WWTWTWWuTWWWU 
C-629	WWTTWWTWWuWWU 
C-630	WWTTWTWWWuWWU 
C-631	WWTTWWWuWTWWU 
C-632	WWTTWWWuTWWWU 
C-633	WWTWWuTTuWWuWWU 
C-634	WWTWWuWTWTWWU 
C-635	WWTWWuWTTWWWU 
C-636	WWTWWuTWWTWWU 
C-637	WWTWWuTWTWWWU 
C-638	WWTWWuWWuTTuWWU 
C-639	WWTWWuWWuWWuTTU 
C-640	WTWTTuWWuWWuWWU 
C-641	WTWWTWTWWuWWU 
C-642	WTWWTTWWWuWWU 
C-643	WTWWTWWuWTWWU 
C-644	WTWWTWWuTWWWU 
C-645	WTWTWWTWWuWWU 
C-646	WTWTWTWWWuWWU 
C-647	WTWTWWWuWTWWU 
C-648	WTWTWWWuTWWWU 
C-649	WTWWWuTTuWWuWWU 
C-650	WTWWWuWTWTWWU 
C-651	WTWWWuWTTWWWU 
C-652	WTWWWuTWWTWWU 
C-653	WTWWWuTWTWWWU 
C-654	WTWWWuWWuTTuWWU 
C-655	WTWWWuWWuWWuTTU 
C-656	WWWuTTuWTWWuWWU 
C-657	WWWuTTuTWWWuWWU 
C-658	WWWuTTuWWuWTWWU 
C-659	WWWuTTuWWuTWWWU 
C-660	WWWuWTTTuWWuWWU 
C-661	WWWuWTWTWTWWU 
C-662	WWWuWTWTTWWWU 
C-663	WWWuWTTWWTWWU 
C-664	WWWuWTTWTWWWU 
C-665	WWWuWTWWuTTuWWU 
C-666	WWWuWTWWuWWuTTU 
C-667	WWWuTWTTuWWuWWU 
C-668	WWWuTWWTWTWWU 
C-669	WWWuTWWTTWWWU 
C-670	WWWuTWTWWTWWU 
C-671	WWWuTWTWTWWWU 
C-672	WWWuTWWWuTTuWWU 
C-673	WWWuTWWWuWWuTTU 
C-674	WWWuWWuTTuWTWWU 
C-675	WWWuWWuTTuTWWWU 
C-676	WWWuWWuWTTTuWWU 
C-677	WWWuWWuWTWWuTTU 
C-678	WWWuWWuTWTTuWWU 
C-679	WWWuWWuTWWWuTTU 
C-680	WWWuWWuWWuWTTTU 
C-681	WWWuWWuWWuTWTTU 
C-682	WWWuWWuWWuWWuWWU 

